Optimal Continuous Time Markov Decisions

In the context of Markov decision processes running in continuous time, one of the most intriguing challenges is the efficient approximation of finite horizon reachability objectives. A multitude of sophisticated model checking algorithms have been proposed for this. However, no proper benchmarking has been performed thus far. This paper presents a novel and yet simple solution: an algorithm originally developed for a restricted subclass of models and a subclass of schedulers can be twisted so as to become competitive with the more sophisticated algorithms in full generality. As the second main contribution, we perform a comparative evaluation of the core algorithmic concepts on an extensive set of benchmarks varying over all key parameters: model size, amount of non-determinism, time horizon, and precision.

==> figures/value-e-1-2.txt <==
time	0	1	2	0+2	a	1+f	b
0	1	0	0	0.1	0	0	0
0.01	1	0.019801327	0	0.1	0.001980133	0.011880796	0
0.02	1	0.039210561	0	0.1	0.003921056	0.023526337	0
0.03	1	0.058235466	0	0.1	0.005823547	0.03494128	0
0.04	1	0.076883654	0	0.1	0.007688365	0.046130192	0
0.05	1	0.095162582	0	0.1	0.009516258	0.057097549	0
0.06	1	0.113079563	0	0.1	0.011307956	0.067847738	0
0.07	1	0.130641765	0	0.1	0.013064176	0.078385059	0
0.08	1	0.147856211	0	0.1	0.014785621	0.088713727	0
0.09	1	0.164729789	0	0.1	0.016472979	0.098837873	0
0.1	1	0.181269247	0	0.1	0.018126925	0.108761548	0
0.11	1	0.197481202	0	0.1	0.01974812	0.118488721	0
0.12	1	0.213372139	0	0.1	0.021337214	0.128023283	0
0.13	1	0.228948414	0	0.1	0.022894841	0.137369049	0
0.14	1	0.244216259	0	0.1	0.024421626	0.146529755	0
0.15	1	0.259181779	0	0.1	0.025918178	0.155509068	0
0.16	1	0.273850963	0	0.1	0.027385096	0.164310578	0
0.17	1	0.288229677	0	0.1	0.028822968	0.172937806	0
0.18	1	0.302323674	0	0.1	0.030232367	0.181394204	0
0.19	1	0.316138591	0	0.1	0.031613859	0.189683154	0
0.2	1	0.329679954	0	0.1	0.032967995	0.197807972	0
0.21	1	0.34295318	0	0.1	0.034295318	0.205771908	0
0.22	1	0.355963579	0	0.1	0.035596358	0.213578147	0
0.23	1	0.368716354	0	0.1	0.036871635	0.221229813	0
0.24	1	0.381216608	0	0.1	0.038121661	0.228729965	0
0.25	1	0.39346934	0	0.1	0.039346934	0.236081604	0
0.26	1	0.405479452	0	0.1	0.040547945	0.243287671	0
0.27	1	0.417251748	0	0.1	0.041725175	0.250351049	0
0.28	1	0.428790936	0	0.1	0.042879094	0.257274562	0
0.29	1	0.440101633	0	0.1	0.044010163	0.26406098	0
0.3	1	0.451188364	0	0.1	0.045118836	0.270713018	0
0.31	1	0.462055562	0	0.1	0.046205556	0.277233337	0
0.32	1	0.472707576	0	0.1	0.047270758	0.283624546	0
0.33	1	0.483148666	0	0.1	0.048314867	0.289889199	0
0.34	1	0.493383008	0	0.1	0.049338301	0.296029805	0
0.35	1	0.503414696	0	0.1	0.05034147	0.302048818	0
0.36	1	0.513247744	0	0.1	0.051324774	0.307948646	0
0.37	1	0.522886084	0	0.1	0.052288608	0.313731651	0
0.38	1	0.532333573	0	0.1	0.053233357	0.319400144	0
0.39	1	0.541593989	0	0.1	0.054159399	0.324956393	0
0.4	1	0.550671036	0	0.1	0.055067104	0.330402622	0
0.41	1	0.559568345	0	0.1	0.055956835	0.335741007	0
0.42	1	0.568289477	0	0.1	0.056828948	0.340973686	0
0.43	1	0.576837918	0	0.1	0.057683792	0.346102751	0
0.44	1	0.585217088	0	0.1	0.058521709	0.351130253	0
0.45	1	0.59343034	0	0.1	0.059343034	0.356058204	0
0.46	1	0.601480959	0	0.1	0.060148096	0.360888575	0
0.47	1	0.609372165	0	0.1	0.060937216	0.365623299	0
0.48	1	0.617107114	0	0.1	0.061710711	0.370264268	0
0.49	1	0.624688901	0	0.1	0.06246889	0.374813341	0
0.5	1	0.632120559	0	0.1	0.063212056	0.379272335	0
0.51	1	0.63940506	0.012516826	0.111265143	0.063940506	0.383643036	0.007510095
0.52	1	0.646545318	0.024785802	0.122307221	0.064654532	0.387927191	0.014871481
0.53	1	0.65354419	0.036811836	0.133130652	0.065354419	0.392126514	0.022087101
0.54	1	0.660404474	0.048599738	0.143739764	0.066040447	0.396242685	0.029159843
0.55	1	0.667128916	0.060154224	0.154138802	0.066712892	0.40027735	0.036092535
0.56	1	0.673720205	0.071479917	0.164331925	0.067372021	0.404232123	0.04288795
0.57	1	0.680180978	0.082581345	0.174323211	0.068018098	0.408108587	0.049548807
0.58	1	0.686513819	0.093462951	0.184116656	0.068651382	0.411908291	0.05607777
0.59	1	0.692721261	0.104129086	0.193716177	0.069272126	0.415632757	0.062477452
0.6	1	0.698805788	0.114584018	0.203125616	0.069880579	0.419283473	0.068750411
0.61	1	0.704769833	0.124831928	0.212348735	0.070476983	0.4228619	0.074899157
0.62	1	0.710615782	0.134876916	0.221389224	0.071061578	0.426369469	0.080926149
0.63	1	0.716345974	0.144723	0.2302507	0.071634597	0.429807584	0.0868338
0.64	1	0.7219627	0.154374118	0.238936706	0.07219627	0.43317762	0.092624471
0.65	1	0.727468207	0.163834131	0.247450718	0.072746821	0.436480924	0.098300479
0.66	1	0.732864698	0.173106824	0.255796141	0.07328647	0.439718819	0.103864094
0.67	1	0.738154331	0.182195905	0.263976314	0.073815433	0.442892599	0.109317543
0.68	1	0.743339223	0.19110501	0.271994509	0.074333922	0.446003534	0.114663006
0.69	1	0.748421447	0.199837703	0.279853932	0.074842145	0.449052868	0.119902622
0.7	1	0.753403036	0.208397477	0.287557729	0.075340304	0.452041822	0.125038486
0.71	1	0.758285983	0.216787756	0.29510898	0.075828598	0.45497159	0.130072654
0.72	1	0.763072241	0.225011896	0.302510707	0.076307224	0.457843345	0.135007138
0.73	1	0.767763725	0.233073188	0.309765869	0.076776373	0.460658235	0.139843913
0.74	1	0.772362312	0.240974855	0.31687737	0.077236231	0.463417387	0.144584913
0.75	1	0.77686984	0.248720059	0.323848053	0.077686984	0.466121904	0.149232036
0.76	1	0.781288113	0.256311898	0.330680708	0.078128811	0.468772868	0.153787139
0.77	1	0.785618899	0.263753408	0.337378067	0.07856189	0.471371339	0.158252045
0.78	1	0.789863929	0.271047566	0.34394281	0.078986393	0.473918357	0.16262854
0.79	1	0.794024902	0.27819729	0.350377561	0.07940249	0.476414941	0.166918374
0.8	1	0.798103482	0.285205441	0.356684897	0.079810348	0.478862089	0.171123264
0.81	1	0.802101301	0.29207482	0.362867338	0.08021013	0.481260781	0.175244892
0.82	1	0.806019958	0.298808177	0.368927359	0.080601996	0.483611975	0.179284906
0.83	1	0.80986102	0.305408204	0.374867384	0.080986102	0.485916612	0.183244923
0.84	1	0.813626024	0.311877543	0.380689788	0.081362602	0.488175614	0.187126526
0.85	1	0.817316476	0.318218779	0.386396901	0.081731648	0.490389886	0.190931267
0.86	1	0.820933852	0.324434451	0.391991006	0.082093385	0.492560311	0.19466067
0.87	1	0.824479599	0.330527044	0.39747434	0.08244796	0.49468776	0.198316226
0.88	1	0.827955136	0.336498996	0.402849096	0.082795514	0.496773082	0.201899397
0.89	1	0.831361853	0.342352695	0.408117425	0.083136185	0.498817112	0.205411617
0.9	1	0.834701112	0.348090483	0.413281435	0.083470111	0.500820667	0.20885429
0.91	1	0.837974249	0.353714655	0.41834319	0.083797425	0.502784549	0.212228793
0.92	1	0.841182574	0.359227462	0.423304715	0.084118257	0.504709544	0.215536477
0.93	1	0.84432737	0.364631107	0.428167996	0.084432737	0.506596422	0.218778664
0.94	1	0.847409894	0.369927753	0.432934978	0.084740989	0.508445937	0.221956652
0.95	1	0.850431381	0.375119518	0.437607566	0.085043138	0.510258828	0.225071711
0.96	1	0.853393038	0.38020848	0.442187632	0.085339304	0.512035823	0.228125088
0.97	1	0.85629605	0.385196673	0.446677006	0.085629605	0.51377763	0.231118004
0.98	1	0.859141579	0.390086094	0.451077484	0.085914158	0.515484947	0.234051656
0.99	1	0.861930763	0.394878697	0.455390828	0.086193076	0.517158458	0.236927218
1	1	0.864664717	0.399576401	0.459618761	0.086466472	0.51879883	0.239745841


==> figures/value-e-1.txt <==
time	0	1	2	0+2	a	1+f	b
0	1	0	0	0.1	0	0	0
0.01	1	0.019801327	0	0.1	0.001980133	0.011880796	0
0.02	1	0.039210561	0	0.1	0.003921056	0.023526337	0
0.03	1	0.058235466	0	0.1	0.005823547	0.03494128	0
0.04	1	0.076883654	0	0.1	0.007688365	0.046130192	0
0.05	1	0.095162582	0	0.1	0.009516258	0.057097549	0
0.06	1	0.113079563	0	0.1	0.011307956	0.067847738	0
0.07	1	0.130641765	0	0.1	0.013064176	0.078385059	0
0.08	1	0.147856211	0	0.1	0.014785621	0.088713727	0
0.09	1	0.164729789	0	0.1	0.016472979	0.098837873	0
0.1	1	0.181269247	0	0.1	0.018126925	0.108761548	0
0.11	1	0.197481202	0	0.1	0.01974812	0.118488721	0
0.12	1	0.213372139	0	0.1	0.021337214	0.128023283	0
0.13	1	0.228948414	0	0.1	0.022894841	0.137369049	0
0.14	1	0.244216259	0	0.1	0.024421626	0.146529755	0
0.15	1	0.259181779	0	0.1	0.025918178	0.155509068	0
0.16	1	0.273850963	0	0.1	0.027385096	0.164310578	0
0.17	1	0.288229677	0	0.1	0.028822968	0.172937806	0
0.18	1	0.302323674	0	0.1	0.030232367	0.181394204	0
0.19	1	0.316138591	0	0.1	0.031613859	0.189683154	0
0.2	1	0.329679954	0	0.1	0.032967995	0.197807972	0
0.21	1	0.34295318	0	0.1	0.034295318	0.205771908	0
0.22	1	0.355963579	0	0.1	0.035596358	0.213578147	0
0.23	1	0.368716354	0	0.1	0.036871635	0.221229813	0
0.24	1	0.381216608	0	0.1	0.038121661	0.228729965	0
0.25	1	0.39346934	0	0.1	0.039346934	0.236081604	0
0.26	1	0.405479452	0.007791215	0.107012093	0.040547945	0.243287671	0.004674729
0.27	1	0.417251748	0.015428154	0.113885338	0.041725175	0.250351049	0.009256892
0.28	1	0.428790936	0.022913871	0.120622483	0.042879094	0.257274562	0.013748322
0.29	1	0.440101633	0.03025136	0.127226224	0.044010163	0.26406098	0.018150816
0.3	1	0.451188364	0.037443558	0.133699203	0.045118836	0.270713018	0.022466135
0.31	1	0.462055562	0.044493341	0.140044007	0.046205556	0.277233337	0.026696005
0.32	1	0.472707576	0.051403529	0.146263176	0.047270758	0.283624546	0.030842117
0.33	1	0.483148666	0.058176886	0.152359197	0.048314867	0.289889199	0.034906131
0.34	1	0.493383008	0.064816121	0.158334509	0.049338301	0.296029805	0.038889673
0.35	1	0.503414696	0.071323891	0.164191502	0.05034147	0.302048818	0.042794335
0.36	1	0.513247744	0.077702798	0.169932518	0.051324774	0.307948646	0.046621679
0.37	1	0.522886084	0.083955395	0.175559855	0.052288608	0.313731651	0.050373237
0.38	1	0.532333573	0.090084181	0.181075763	0.053233357	0.319400144	0.054050509
0.39	1	0.541593989	0.09609161	0.186482449	0.054159399	0.324956393	0.057654966
0.4	1	0.550671036	0.101980084	0.191782075	0.055067104	0.330402622	0.06118805
0.41	1	0.559568345	0.107751958	0.196976762	0.055956835	0.335741007	0.064651175
0.42	1	0.568289477	0.113409541	0.202068587	0.056828948	0.340973686	0.068045725
0.43	1	0.576837918	0.118955097	0.207059587	0.057683792	0.346102751	0.071373058
0.44	1	0.585217088	0.124390843	0.211951758	0.058521709	0.351130253	0.074634506
0.45	1	0.59343034	0.129718954	0.216747059	0.059343034	0.356058204	0.077831372
0.46	1	0.601480959	0.134941562	0.221447405	0.060148096	0.360888575	0.080964937
0.47	1	0.609372165	0.140060755	0.226054679	0.060937216	0.365623299	0.084036453
0.48	1	0.617107114	0.145078581	0.230570723	0.061710711	0.370264268	0.087047148
0.49	1	0.624688901	0.149997047	0.234997343	0.06246889	0.374813341	0.089998228
0.5	1	0.632120559	0.154818122	0.23933631	0.063212056	0.379272335	0.092890873
0.51	1	0.63940506	0.164269343	0.247842409	0.06669955	0.383643036	0.098561606
0.52	1	0.646545318	0.173533418	0.256180076	0.070117987	0.387927191	0.104120051
0.53	1	0.65354419	0.182614052	0.264352647	0.073468734	0.392126514	0.109568431
0.54	1	0.660404474	0.191514877	0.272363389	0.076753132	0.396242685	0.114908926
0.55	1	0.667128916	0.200239454	0.280215509	0.079972495	0.40027735	0.120143672
0.56	1	0.673720205	0.208791273	0.287912146	0.08312811	0.404232123	0.125274764
0.57	1	0.680180978	0.217173754	0.295456379	0.086221239	0.408108587	0.130304253
0.58	1	0.686513819	0.225390252	0.302851226	0.089253121	0.411908291	0.135234151
0.59	1	0.692721261	0.233444051	0.310099646	0.092224967	0.415632757	0.140066431
0.6	1	0.698805788	0.241338375	0.317204538	0.095137967	0.419283473	0.144803025
0.61	1	0.704769833	0.249076381	0.324168743	0.097993285	0.4228619	0.149445828
0.62	1	0.710615782	0.256661164	0.330995047	0.100792065	0.426369469	0.153996698
0.63	1	0.716345974	0.264095758	0.337686182	0.103535424	0.429807584	0.158457455
0.64	1	0.7219627	0.271383137	0.344244823	0.106224462	0.43317762	0.162829882
0.65	1	0.727468207	0.278526217	0.350673595	0.108860253	0.436480924	0.16711573
0.66	1	0.732864698	0.285527854	0.356975068	0.111443852	0.439718819	0.171316712
0.67	1	0.738154331	0.292390849	0.363151764	0.113976293	0.442892599	0.175434509
0.68	1	0.743339223	0.299117948	0.369206153	0.116458587	0.446003534	0.179470769
0.69	1	0.748421447	0.305711842	0.375140657	0.118891729	0.449052868	0.183427105
0.7	1	0.753403036	0.312175167	0.380957651	0.121276692	0.452041822	0.1873051
0.71	1	0.758285983	0.31851051	0.386659459	0.123614429	0.45497159	0.191106306
0.72	1	0.763072241	0.324720405	0.392248365	0.125905876	0.457843345	0.194832243
0.73	1	0.767763725	0.330807336	0.397726603	0.128151949	0.460658235	0.198484402
0.74	1	0.772362312	0.336773738	0.403096364	0.130353546	0.463417387	0.202064243
0.75	1	0.77686984	0.342621997	0.408359797	0.13251155	0.466121904	0.205573198
0.76	1	0.781288113	0.35122068	0.416098612	0.137973711	0.468772868	0.210732408
0.77	1	0.785618899	0.359649098	0.423684188	0.143327714	0.471371339	0.215789459
0.78	1	0.789863929	0.367910622	0.43111956	0.148575701	0.473918357	0.220746373
0.79	1	0.794024902	0.376008558	0.438407702	0.153719771	0.476414941	0.225605135
0.8	1	0.798103482	0.383946143	0.445551528	0.158761981	0.478862089	0.230367686
0.81	1	0.802101301	0.391726553	0.452553898	0.163704349	0.481260781	0.235035932
0.82	1	0.806019958	0.399352901	0.459417611	0.168548852	0.483611975	0.239611741
0.83	1	0.80986102	0.406828238	0.466145414	0.173297426	0.485916612	0.244096943
0.84	1	0.813626024	0.414155552	0.472739997	0.177951973	0.488175614	0.248493331
0.85	1	0.817316476	0.421337776	0.479203999	0.182514354	0.490389886	0.252802666
0.86	1	0.820933852	0.428377783	0.485540005	0.186986393	0.492560311	0.25702667
0.87	1	0.824479599	0.435278388	0.491750549	0.19136988	0.49468776	0.261167033
0.88	1	0.827955136	0.442042352	0.497838117	0.195666569	0.496773082	0.265225411
0.89	1	0.831361853	0.44867238	0.503805142	0.199878177	0.498817112	0.269203428
0.9	1	0.834701112	0.455171125	0.509654013	0.204006389	0.500820667	0.273102675
0.91	1	0.837974249	0.461541187	0.515387068	0.208052858	0.502784549	0.276924712
0.92	1	0.841182574	0.467785112	0.521006601	0.212019201	0.504709544	0.280671067
0.93	1	0.84432737	0.4739054	0.52651486	0.215907005	0.506596422	0.28434324
0.94	1	0.847409894	0.479904498	0.531914048	0.219717826	0.508445937	0.287942699
0.95	1	0.850431381	0.485784806	0.537206325	0.223453187	0.510258828	0.291470883
0.96	1	0.853393038	0.491548676	0.542393808	0.227114583	0.512035823	0.294929205
0.97	1	0.85629605	0.497198413	0.547478572	0.230703479	0.51377763	0.298319048
0.98	1	0.859141579	0.502736278	0.552462651	0.23422131	0.515484947	0.301641767
0.99	1	0.861930763	0.508164487	0.557348038	0.237669483	0.517158458	0.304898692
1	1	0.864664717	0.513485209	0.562136688	0.241049378	0.51879883	0.308091125
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							
							


==> figures/value-e-2.txt <==
time	a1	a2	a	b
0	0	0	0	0
0.01	0.0001973532	0.0198013267	0.0019801327	0.0001184119
0.02	0.0007789833	0.0392105608	0.0039210561	0.00046739
0.03	0.0017295944	0.0582354664	0.0058235466	0.0010377566
0.04	0.0030343459	0.0768836536	0.0076883654	0.0018206075
0.05	0.0046788402	0.095162582	0.0095162582	0.0028073041
0.06	0.0066491109	0.1130795633	0.0113079563	0.0039894665
0.07	0.0089316116	0.1306417646	0.0130641765	0.005358967
0.08	0.0115132048	0.147856211	0.0147856211	0.0069079229
0.09	0.0143811505	0.1647297886	0.0164729789	0.0086286903
0.1	0.0175230963	0.1812692469	0.0181269247	0.0105138578
0.11	0.0209270665	0.197481202	0.0197481202	0.0125562399
0.12	0.0245814523	0.2133721389	0.0213372139	0.0147488714
0.13	0.0284750019	0.2289484142	0.0228948414	0.0170850011
0.14	0.0325968109	0.2442162585	0.0244216259	0.0195580866
0.15	0.0369363131	0.2591817793	0.0259181779	0.0221617879
0.16	0.0414832711	0.2738509629	0.0273850963	0.0248899626
0.17	0.0462277675	0.2882296772	0.0288229677	0.0277366605
0.18	0.0511601965	0.3023236739	0.0302323674	0.0306961179
0.19	0.0562712553	0.3161385908	0.0316138591	0.0337627532
0.2	0.0615519356	0.329679954	0.0329679954	0.0369311613
0.21	0.0669935159	0.3429531802	0.034295318	0.0401961095
0.22	0.0725875536	0.3559635789	0.0355963579	0.0435525322
0.23	0.0783258776	0.3687163545	0.0368716354	0.0469955265
0.24	0.0842005801	0.3812166082	0.0381216608	0.0505203481
0.25	0.0902040104	0.3934693403	0.039346934	0.0541224063
0.26	0.0963287671	0.405479452	0.0422093537	0.0577972603
0.27	0.1025676913	0.4172517476	0.0451210444	0.0615406148
0.28	0.1089138604	0.4287909362	0.0480789324	0.0653483162
0.29	0.1153605808	0.4401016334	0.0510800466	0.0692163485
0.3	0.1219013822	0.4511883639	0.0541215153	0.0731408293
0.31	0.1285300111	0.4620555624	0.0572005637	0.0771180067
0.32	0.1352404246	0.472707576	0.0603145109	0.0811442547
0.33	0.1420267847	0.4831486655	0.0634607677	0.0852160708
0.34	0.1488834528	0.4933830076	0.0666368335	0.0893300717
0.35	0.1558049836	0.5034146962	0.0698402942	0.0934829901
0.36	0.1627861197	0.513247744	0.0730688195	0.0976716718
0.37	0.169821787	0.5228860845	0.0763201608	0.1018930722
0.38	0.1769070885	0.532333573	0.0795921487	0.1061442531
0.39	0.1840372999	0.5415939887	0.0828826906	0.1104223799
0.4	0.1912078646	0.5506710359	0.0861897688	0.1147247188
0.41	0.1984143888	0.5595683455	0.0895114382	0.1190486333
0.42	0.2056526369	0.5682894766	0.0928458244	0.1233915821
0.43	0.2129185269	0.5768379177	0.0961911213	0.1277511161
0.44	0.220208126	0.5852170883	0.0995455894	0.1321248756
0.45	0.2275176465	0.5934303403	0.1029075539	0.1365105879
0.46	0.2348434411	0.6014809589	0.1062754025	0.1409060647
0.47	0.2421819994	0.6093721646	0.1096475842	0.1453091996
0.48	0.2495299435	0.617107114	0.1130226067	0.1497179661
0.49	0.2568840243	0.6246889011	0.1163990354	0.1541304146
0.5	0.2642411177	0.6321205588	0.1197754912	0.1585446706
0.51	0.2715982209	0.6394050598	0.1241583444	0.1629589325
0.52	0.2789524488	0.646545318	0.128582936	0.1673714693
0.53	0.2863010307	0.6535441897	0.1330458945	0.1717806184
0.54	0.2936413067	0.6604044744	0.1375439656	0.176184784
0.55	0.3009707242	0.6671289163	0.1420740089	0.1805824345
0.56	0.3082868354	0.6737202054	0.1466329945	0.1849721012
0.57	0.3155872933	0.6801809782	0.1512180001	0.189352376
0.58	0.3228698493	0.6865138191	0.1558262076	0.1937219096
0.59	0.3301323498	0.6927212614	0.1604549005	0.1980794099
0.6	0.3373727338	0.6988057881	0.1651014605	0.2024236403
0.61	0.3445890294	0.7047698331	0.1697633654	0.2067534177
0.62	0.3517793518	0.7106157821	0.1744381854	0.2110676111
0.63	0.3589419001	0.7163459735	0.1791235812	0.2153651401
0.64	0.366074955	0.7219626995	0.1838173011	0.219644973
0.65	0.373176876	0.727468207	0.1885171781	0.2239061256
0.66	0.3802460994	0.732864698	0.1932211283	0.2281476597
0.67	0.3872811355	0.7381543314	0.1979271473	0.2323686813
0.68	0.3942805664	0.743339223	0.202633309	0.2365683398
0.69	0.4012430437	0.7484214469	0.2073377625	0.2407458262
0.7	0.4081672865	0.7534030361	0.2120387302	0.2449003719
0.71	0.4150520791	0.7582859831	0.2167345055	0.2490312475
0.72	0.4218962688	0.7630722413	0.2214234509	0.2531377613
0.73	0.4286987642	0.7677637253	0.2261039957	0.2572192585
0.74	0.4354585328	0.7723623116	0.230774634	0.2612751197
0.75	0.4421745996	0.7768698399	0.235433923	0.2653047598
0.76	0.4488460449	0.781288113	0.2406916788	0.2693076269
0.77	0.4554720024	0.7856188986	0.2459622553	0.2732832014
0.78	0.4620516577	0.7898639288	0.2512430833	0.2772309946
0.79	0.4685842466	0.7940249018	0.2565316901	0.281150548
0.8	0.4750690532	0.798103482	0.2618256971	0.2850414319
0.81	0.4815054084	0.8021013009	0.2671228169	0.288903245
0.82	0.4878926884	0.8060199577	0.2724208504	0.292735613
0.83	0.4942303129	0.8098610199	0.2777176845	0.2965381878
0.84	0.5005177442	0.813626024	0.2830112893	0.3003106465
0.85	0.5067544851	0.8173164759	0.288299716	0.304052691
0.86	0.5129400777	0.8209338521	0.293581094	0.3077640466
0.87	0.5190741023	0.8244795994	0.2988536288	0.3114444614
0.88	0.5251561758	0.8279551362	0.3041156	0.3150937055
0.89	0.5311859506	0.8313618527	0.3093653585	0.3187115704
0.9	0.537163113	0.8347011118	0.3146013248	0.3222978678
0.91	0.5430873824	0.8379742491	0.3198219867	0.3258524294
0.92	0.5489585099	0.8411825739	0.3250258974	0.3293751059
0.93	0.5547762771	0.8443273696	0.3302116732	0.3328657663
0.94	0.5605404954	0.8474098942	0.3353779919	0.3363242973
0.95	0.5662510043	0.8504313808	0.3405235908	0.3397506026
0.96	0.5719076706	0.8533930379	0.3456472648	0.3431446023
0.97	0.5775103877	0.8562960502	0.3507478646	0.3465062326
0.98	0.5830590741	0.8591415791	0.355824295	0.3498354444
0.99	0.5885536728	0.8619307627	0.3608755133	0.3531322037
1	0.5939941503	0.8646647168	0.3659005275	0.3563964902


==> figures/value-p-1.txt <==
time	0	1	2	0+2	1+f	s
0	1	0	0	0.1	0	0
0.01	1	0.02	0	0.1	0.012	0.002
0.02	1	0.04	0	0.1	0.024	0.004
0.03	1	0.06	0	0.1	0.036	0.006
0.04	1	0.08	0	0.1	0.048	0.008
0.05	1	0.1	0	0.1	0.06	0.01
0.06	1	0.12	0	0.1	0.072	0.012
0.07	1	0.14	0	0.1	0.084	0.014
0.08	1	0.16	0	0.1	0.096	0.016
0.09	1	0.18	0	0.1	0.108	0.018
0.1	1	0.2	0	0.1	0.12	0.02
0.11	1	0.22	0	0.1	0.132	0.022
0.12	1	0.24	0	0.1	0.144	0.024
0.13	1	0.26	0	0.1	0.156	0.026
0.14	1	0.28	0	0.1	0.168	0.028
0.15	1	0.3	0	0.1	0.18	0.03
0.16	1	0.32	0	0.1	0.192	0.032
0.17	1	0.34	0	0.1	0.204	0.034
0.18	1	0.36	0	0.1	0.216	0.036
0.19	1	0.38	0	0.1	0.228	0.038
0.2	1	0.4	0	0.1	0.24	0.04
0.21	1	0.42	0	0.1	0.252	0.042
0.22	1	0.44	0	0.1	0.264	0.044
0.23	1	0.46	0	0.1	0.276	0.046
0.24	1	0.48	0	0.1	0.288	0.048
0.25	1	0.5	0	0.1	0.3	0.05
0.26	1	0.51	0.01	0.109	0.306	0.06
0.27	1	0.52	0.02	0.118	0.312	0.07
0.28	1	0.53	0.03	0.127	0.318	0.08
0.29	1	0.54	0.04	0.136	0.324	0.09
0.3	1	0.55	0.05	0.145	0.33	0.1
0.31	1	0.56	0.06	0.154	0.336	0.11
0.32	1	0.57	0.07	0.163	0.342	0.12
0.33	1	0.58	0.08	0.172	0.348	0.13
0.34	1	0.59	0.09	0.181	0.354	0.14
0.35	1	0.6	0.1	0.19	0.36	0.15
0.36	1	0.61	0.11	0.199	0.366	0.16
0.37	1	0.62	0.12	0.208	0.372	0.17
0.38	1	0.63	0.13	0.217	0.378	0.18
0.39	1	0.64	0.14	0.226	0.384	0.19
0.4	1	0.65	0.15	0.235	0.39	0.2
0.41	1	0.66	0.16	0.244	0.396	0.21
0.42	1	0.67	0.17	0.253	0.402	0.22
0.43	1	0.68	0.18	0.262	0.408	0.23
0.44	1	0.69	0.19	0.271	0.414	0.24
0.45	1	0.7	0.2	0.28	0.42	0.25
0.46	1	0.71	0.21	0.289	0.426	0.26
0.47	1	0.72	0.22	0.298	0.432	0.27
0.48	1	0.73	0.23	0.307	0.438	0.28
0.49	1	0.74	0.24	0.316	0.444	0.29
0.5	1	0.75	0.25	0.325	0.45	0.3
0.51	1	0.755	0.26	0.334	0.453	0.306
0.52	1	0.76	0.27	0.343	0.456	0.312
0.53	1	0.765	0.28	0.352	0.459	0.318
0.54	1	0.77	0.29	0.361	0.462	0.324
0.55	1	0.775	0.3	0.37	0.465	0.33
0.56	1	0.78	0.31	0.379	0.468	0.336
0.57	1	0.785	0.32	0.388	0.471	0.342
0.58	1	0.79	0.33	0.397	0.474	0.348
0.59	1	0.795	0.34	0.406	0.477	0.354
0.6	1	0.8	0.35	0.415	0.48	0.36
0.61	1	0.805	0.36	0.424	0.483	0.366
0.62	1	0.81	0.37	0.433	0.486	0.372
0.63	1	0.815	0.38	0.442	0.489	0.378
0.64	1	0.82	0.39	0.451	0.492	0.384
0.65	1	0.825	0.4	0.46	0.495	0.39
0.66	1	0.83	0.41	0.469	0.498	0.396
0.67	1	0.835	0.42	0.478	0.501	0.402
0.68	1	0.84	0.43	0.487	0.504	0.408
0.69	1	0.845	0.44	0.496	0.507	0.414
0.7	1	0.85	0.45	0.505	0.51	0.42
0.71	1	0.855	0.46	0.514	0.513	0.426
0.72	1	0.86	0.47	0.523	0.516	0.432
0.73	1	0.865	0.48	0.532	0.519	0.438
0.74	1	0.87	0.49	0.541	0.522	0.444
0.75	1	0.875	0.5	0.55	0.525	0.45
0.76	1	0.8775	0.5075	0.55675	0.5265	0.454
0.77	1	0.88	0.515	0.5635	0.528	0.458
0.78	1	0.8825	0.5225	0.57025	0.5295	0.462
0.79	1	0.885	0.53	0.577	0.531	0.466
0.8	1	0.8875	0.5375	0.58375	0.5325	0.47
0.81	1	0.89	0.545	0.5905	0.534	0.474
0.82	1	0.8925	0.5525	0.59725	0.5355	0.478
0.83	1	0.895	0.56	0.604	0.537	0.482
0.84	1	0.8975	0.5675	0.61075	0.5385	0.486
0.85	1	0.9	0.575	0.6175	0.54	0.49
0.86	1	0.9025	0.5825	0.62425	0.5415	0.494
0.87	1	0.905	0.59	0.631	0.543	0.498
0.88	1	0.9075	0.5975	0.63775	0.5445	0.502
0.89	1	0.91	0.605	0.6445	0.546	0.506
0.9	1	0.9125	0.6125	0.65125	0.5475	0.51
0.91	1	0.915	0.62	0.658	0.549	0.514
0.92	1	0.9175	0.6275	0.66475	0.5505	0.518
0.93	1	0.92	0.635	0.6715	0.552	0.522
0.94	1	0.9225	0.6425	0.67825	0.5535	0.526
0.95	1	0.925	0.65	0.685	0.555	0.53
0.96	1	0.9275	0.6575	0.69175	0.5565	0.534
0.97	1	0.93	0.665	0.6985	0.558	0.538
0.98	1	0.9325	0.6725	0.70525	0.5595	0.542
0.99	1	0.935	0.68	0.712	0.561	0.546
1	1	0.9375	0.6875	0.71875	0.5625	0.55


==> figures/value-p-2.txt <==
time	0	1	2	s
0	1	0	0	0
0.01	1	0.02	0	0.002
0.02	1	0.0396	0.0004	0.00396
0.03	1	0.0588	0.0012	0.00588
0.04	1	0.0776	0.0024	0.00776
0.05	1	0.096	0.004	0.0096
0.06	1	0.114	0.006	0.0114
0.07	1	0.1316	0.0084	0.01316
0.08	1	0.1488	0.0112	0.01488
0.09	1	0.1656	0.0144	0.016608
0.1	1	0.182	0.018	0.018552
0.11	1	0.198	0.022	0.020712
0.12	1	0.2136	0.0264	0.023088
0.13	1	0.2288	0.0312	0.02568
0.14	1	0.2436	0.0364	0.028488
0.15	1	0.258	0.042	0.031512
0.16	1	0.272	0.048	0.034752
0.17	1	0.2856	0.0544	0.038208
0.18	1	0.2988	0.0612	0.04188
0.19	1	0.3116	0.0684	0.045768
0.2	1	0.324	0.076	0.049872
0.21	1	0.336	0.084	0.054192
0.22	1	0.3476	0.0924	0.058728
0.23	1	0.3588	0.1012	0.06348
0.24	1	0.3696	0.1104	0.068448
0.25	1	0.38	0.12	0.073632
0.26	1	0.39	0.13	0.079032
0.27	1	0.3998	0.14	0.084432
0.28	1	0.4094	0.15	0.089832
0.29	1	0.4188	0.16	0.095232
0.3	1	0.428	0.17	0.100632
0.31	1	0.437	0.18	0.106032
0.32	1	0.4458	0.19	0.111432
0.33	1	0.4544	0.2	0.116832
0.34	1	0.4628	0.21	0.122232
0.35	1	0.471	0.22	0.127632
0.36	1	0.479	0.23	0.133032
0.37	1	0.4868	0.24	0.138432
0.38	1	0.4944	0.25	0.143832
0.39	1	0.5018	0.26	0.149232
0.4	1	0.509	0.27	0.154632
0.41	1	0.516	0.28	0.160032
0.42	1	0.5228	0.29	0.165432
0.43	1	0.5294	0.3	0.170832
0.44	1	0.5358	0.31	0.176232
0.45	1	0.542	0.32	0.181632
0.46	1	0.548	0.33	0.187032
0.47	1	0.5538	0.34	0.192432
0.48	1	0.5594	0.35	0.197832
0.49	1	0.5648	0.36	0.203232
0.5	1	0.57	0.37	0.208632
0.51	1	0.575	0.38	0.214032
0.52	1	0.5799	0.3899	0.21942
0.53	1	0.5847	0.3997	0.224796
0.54	1	0.5894	0.4094	0.23016
0.55	1	0.594	0.419	0.235512
0.56	1	0.5985	0.4285	0.240852
0.57	1	0.6029	0.4379	0.24618
0.58	1	0.6072	0.4472	0.251496
0.59	1	0.6114	0.4564	0.2568
0.6	1	0.6155	0.4655	0.262092
0.61	1	0.6195	0.4745	0.267372
0.62	1	0.6234	0.4834	0.27264
0.63	1	0.6272	0.4922	0.277896
0.64	1	0.6309	0.5009	0.28314
0.65	1	0.6345	0.5095	0.288372
0.66	1	0.638	0.518	0.293592
0.67	1	0.6414	0.5264	0.2988
0.68	1	0.6447	0.5347	0.303996
0.69	1	0.6479	0.5429	0.30918
0.7	1	0.651	0.551	0.314352
0.71	1	0.654	0.559	0.319512
0.72	1	0.6569	0.5669	0.32466
0.73	1	0.6597	0.5747	0.329796
0.74	1	0.6624	0.5824	0.33492
0.75	1	0.665	0.59	0.340032
0.76	1	0.6675	0.5975	0.345132
0.77	1	0.66995	0.6049	0.350214
0.78	1	0.67235	0.6122	0.355278
0.79	1	0.6747	0.6194	0.360324
0.8	1	0.677	0.6265	0.365352
0.81	1	0.67925	0.6335	0.370362
0.82	1	0.68145	0.6404	0.375354
0.83	1	0.6836	0.6472	0.380328
0.84	1	0.6857	0.6539	0.385284
0.85	1	0.68775	0.6605	0.390222
0.86	1	0.68975	0.667	0.395142
0.87	1	0.6917	0.6734	0.400044
0.88	1	0.6936	0.6797	0.404928
0.89	1	0.69545	0.6859	0.409794
0.9	1	0.69725	0.692	0.414642
0.91	1	0.699	0.698	0.419472
0.92	1	0.7007	0.7039	0.424284
0.93	1	0.70235	0.7097	0.429078
0.94	1	0.70395	0.7154	0.433854
0.95	1	0.7055	0.721	0.438612
0.96	1	0.707	0.7265	0.443352
0.97	1	0.70845	0.7319	0.448074
0.98	1	0.70985	0.7372	0.452778
0.99	1	0.7112	0.7424	0.457464
1	1	0.7125	0.7475	0.462132


==> figures/value-p-3.txt <==
time	0	1	2	s
0	1	0	0	0
0.01	1	0.02	0	0.002
0.02	1	0.0396	0.0004	0.00396
0.03	1	0.058808	0.001184	0.005888
0.04	1	0.077632	0.002336	0.007792
0.05	1	0.09608	0.00384	0.00968
0.06	1	0.11416	0.00568	0.01156
0.07	1	0.13188	0.00784	0.01344
0.08	1	0.149248	0.010304	0.015328
0.09	1	0.166272	0.013056	0.017232
0.1	1	0.18296	0.01608	0.01915904
0.11	1	0.19932	0.01936	0.021120416
0.12	1	0.21536	0.02288	0.023247872
0.13	1	0.231088	0.026624	0.025534016
0.14	1	0.246512	0.030576	0.027971456
0.15	1	0.26164	0.03472	0.0305528
0.16	1	0.27648	0.03904	0.033270656
0.17	1	0.29104	0.04352	0.036117632
0.18	1	0.305328	0.048144	0.039086336
0.19	1	0.319352	0.052896	0.042169376
0.2	1	0.33312	0.05776	0.04535936
0.21	1	0.34664	0.06272	0.048648896
0.22	1	0.35992	0.06776	0.052030592
0.23	1	0.372968	0.072864	0.055497056
0.24	1	0.385792	0.078016	0.059040896
0.25	1	0.3984	0.0832	0.06265472
0.26	1	0.4108	0.0884	0.066331136
0.27	1	0.423	0.0936	0.070062752
0.28	1	0.435004	0.098796	0.073847168
0.29	1	0.446816	0.103984	0.077681984
0.3	1	0.45844	0.10916	0.0815648
0.31	1	0.46988	0.11432	0.085493216
0.32	1	0.48114	0.11946	0.089464832
0.33	1	0.492224	0.124576	0.093477248
0.34	1	0.503136	0.129664	0.097528064
0.35	1	0.51388	0.13472	0.10161488
0.36	1	0.52446	0.13974	0.105735296
0.37	1	0.53488	0.14472	0.109886912
0.38	1	0.545144	0.149656	0.114067328
0.39	1	0.555256	0.154544	0.118274144
0.4	1	0.56522	0.15938	0.12250496
0.41	1	0.57504	0.16416	0.126757376
0.42	1	0.58472	0.16888	0.131028992
0.43	1	0.594264	0.173536	0.135317408
0.44	1	0.603676	0.178124	0.139620224
0.45	1	0.61296	0.18264	0.14393504
0.46	1	0.62212	0.18708	0.148259456
0.47	1	0.63116	0.19144	0.152591072
0.48	1	0.640084	0.195716	0.156927488
0.49	1	0.648896	0.199904	0.161270848
0.5	1	0.6576	0.204	0.165686208
0.51	1	0.6662	0.208	0.170173568
0.52	1	0.6747	0.2119	0.174732928
0.53	1	0.683102	0.2157	0.179362728
0.54	1	0.691408	0.2194	0.184061408
0.55	1	0.69962	0.223	0.188827408
0.56	1	0.70774	0.2265	0.193659168
0.57	1	0.71577	0.2299	0.198555128
0.58	1	0.723712	0.2332	0.203513728
0.59	1	0.731568	0.2364	0.208533408
0.6	1	0.73934	0.2395	0.213612608
0.61	1	0.74703	0.2425	0.218749768
0.62	1	0.75464	0.2454	0.223943328
0.63	1	0.762172	0.2482	0.229191728
0.64	1	0.769628	0.2509	0.234493408
0.65	1	0.77701	0.2535	0.239846808
0.66	1	0.78432	0.256	0.245250368
0.67	1	0.79156	0.2584	0.250702528
0.68	1	0.798732	0.2607	0.256201728
0.69	1	0.805838	0.2629	0.261746408
0.7	1	0.81288	0.265	0.267335008
0.71	1	0.81986	0.267	0.272965968
0.72	1	0.82678	0.2689	0.278637728
0.73	1	0.833642	0.2707	0.284348728
0.74	1	0.840448	0.2724	0.290097408
0.75	1	0.8472	0.274	0.295882208
0.76	1	0.8539	0.2755	0.301701568
0.77	1	0.86055	0.2769	0.307553928
0.78	1	0.867151	0.278201	0.313437848
0.79	1	0.873704	0.279404	0.319351888
0.8	1	0.88021	0.28051	0.325294608
0.81	1	0.88667	0.28152	0.331264568
0.82	1	0.893085	0.282435	0.337260328
0.83	1	0.899456	0.283256	0.343280448
0.84	1	0.905784	0.283984	0.349323488
0.85	1	0.91207	0.28462	0.355388008
0.86	1	0.918315	0.285165	0.361472568
0.87	1	0.92452	0.28562	0.367575728
0.88	1	0.930686	0.285986	0.373696048
0.89	1	0.936814	0.286264	0.379832088
0.9	1	0.942905	0.286455	0.385982408
0.91	1	0.94896	0.28656	0.392145568
0.92	1	0.95498	0.28658	0.398320128
0.93	1	0.960966	0.286516	0.404504648
0.94	1	0.966919	0.286369	0.410697688
0.95	1	0.97284	0.28614	0.416897808
0.96	1	0.97873	0.28583	0.423103568
0.97	1	0.98459	0.28544	0.429313528
0.98	1	0.990421	0.284971	0.435526248
0.99	1	0.996224	0.284424	0.441740288
1	1	1.002	0.2838	0.447954208


==> figures/value-p-4p.txt <==
time	single0	single1	single2	0+2	1+f	singles	ref	round	double0	double1	double2	doubles	triple0	triple1	triple2	triples
0	1	0	0	0.1	0	0	0	0	1	0	0	0	1	0	0	0
0.01	1	0.02	0	0.1	0.012	0.002	3	0	1	0.02	0	0.002	1	0.02	0	0.002
0.02	1	0.04	0	0.1	0.024	0.004	3	1	1	0.0396	0.0004	0.00396	1	0.0396	0.0004	0.00396
0.03	1	0.06	0	0.1	0.036	0.006	3	2	1	0.0588	0.0012	0.00588	1	0.058808	0.001184	0.005888
0.04	1	0.08	0	0.1	0.048	0.008	3	3	1	0.0776	0.0024	0.00776	1	0.077632	0.002336	0.007792
0.05	1	0.1	0	0.1	0.06	0.01	3	4	1	0.096	0.004	0.0096	1	0.09608	0.00384	0.00968
0.06	1	0.12	0	0.1	0.072	0.012	3	5	1	0.114	0.006	0.0114	1	0.11416	0.00568	0.01156
0.07	1	0.14	0	0.1	0.084	0.014	3	6	1	0.1316	0.0084	0.01316	1	0.13188	0.00784	0.01344
0.08	1	0.16	0	0.1	0.096	0.016	3	7	1	0.1488	0.0112	0.01488	1	0.149248	0.010304	0.015328
0.09	1	0.18	0	0.1	0.108	0.018	3	8	1	0.1656	0.0144	0.016608	1	0.166272	0.013056	0.017232
0.1	1	0.2	0	0.1	0.12	0.02	3	9	1	0.182	0.018	0.018552	1	0.18296	0.01608	0.01915904
0.11	1	0.22	0	0.1	0.132	0.022	3	10	1	0.198	0.022	0.020712	1	0.19932	0.01936	0.021120416
0.12	1	0.24	0	0.1	0.144	0.024	3	11	1	0.2136	0.0264	0.023088	1	0.21536	0.02288	0.023247872
0.13	1	0.26	0	0.1	0.156	0.026	3	12	1	0.2288	0.0312	0.02568	1	0.231088	0.026624	0.025534016
0.14	1	0.28	0	0.1	0.168	0.028	3	13	1	0.2436	0.0364	0.028488	1	0.246512	0.030576	0.027971456
0.15	1	0.3	0	0.1	0.18	0.03	3	14	1	0.258	0.042	0.031512	1	0.26164	0.03472	0.0305528
0.16	1	0.32	0	0.1	0.192	0.032	3	15	1	0.272	0.048	0.034752	1	0.27648	0.03904	0.033270656
0.17	1	0.34	0	0.1	0.204	0.034	3	16	1	0.2856	0.0544	0.038208	1	0.29104	0.04352	0.036117632
0.18	1	0.36	0	0.1	0.216	0.036	3	17	1	0.2988	0.0612	0.04188	1	0.305328	0.048144	0.039086336
0.19	1	0.38	0	0.1	0.228	0.038	3	18	1	0.3116	0.0684	0.045768	1	0.319352	0.052896	0.042169376
0.2	1	0.4	0	0.1	0.24	0.04	3	19	1	0.324	0.076	0.049872	1	0.33312	0.05776	0.04535936
0.21	1	0.42	0	0.1	0.252	0.042	3	20	1	0.336	0.084	0.054192	1	0.34664	0.06272	0.048648896
0.22	1	0.44	0	0.1	0.264	0.044	3	21	1	0.3476	0.0924	0.058728	1	0.35992	0.06776	0.052030592
0.23	1	0.46	0	0.1	0.276	0.046	3	22	1	0.3588	0.1012	0.06348	1	0.372968	0.072864	0.055497056
0.24	1	0.48	0	0.1	0.288	0.048	3	23	1	0.3696	0.1104	0.068448	1	0.385792	0.078016	0.059040896
0.25	1	0.5	0	0.1	0.3	0.05	3	24	1	0.38	0.12	0.073632	1	0.3984	0.0832	0.06265472
0.26	1	0.51	0.01	0.109	0.306	0.055	28	25	1	0.39	0.13	0.079032	1	0.4108	0.0884	0.066331136
0.27	1	0.52	0.02	0.118	0.312	0.06	28	26	1	0.3998	0.14	0.084492	1	0.423	0.0936	0.070062752
0.28	1	0.53	0.03	0.127	0.318	0.065	28	27	1	0.4094	0.15	0.090012	1	0.435004	0.098796	0.073846448
0.29	1	0.54	0.04	0.136	0.324	0.07	28	28	1	0.4188	0.16	0.095592	1	0.446816	0.103984	0.077679104
0.3	1	0.55	0.05	0.145	0.33	0.075	28	29	1	0.428	0.17	0.101232	1	0.45844	0.10916	0.0815576
0.31	1	0.56	0.06	0.154	0.336	0.08	28	30	1	0.437	0.18	0.106932	1	0.46988	0.11432	0.085478816
0.32	1	0.57	0.07	0.163	0.342	0.085	28	31	1	0.4458	0.19	0.112692	1	0.48114	0.11946	0.089439632
0.33	1	0.58	0.08	0.172	0.348	0.09	28	32	1	0.4544	0.2	0.118512	1	0.492224	0.124576	0.093436928
0.34	1	0.59	0.09	0.181	0.354	0.095	28	33	1	0.4628	0.21	0.124392	1	0.503136	0.129664	0.097467584
0.35	1	0.6	0.1	0.19	0.36	0.1	28	34	1	0.471	0.22	0.130332	1	0.51388	0.13472	0.10152848
0.36	1	0.61	0.11	0.199	0.366	0.105	28	35	1	0.479	0.23	0.136332	1	0.52446	0.13974	0.105616496
0.37	1	0.62	0.12	0.208	0.372	0.11	28	36	1	0.4868	0.24	0.142392	1	0.53488	0.14472	0.109728512
0.38	1	0.63	0.13	0.217	0.378	0.115	28	37	1	0.4944	0.25	0.148512	1	0.545144	0.149656	0.113861408
0.39	1	0.64	0.14	0.226	0.384	0.12	28	38	1	0.5018	0.26	0.154692	1	0.555256	0.154544	0.118012064
0.4	1	0.65	0.15	0.235	0.39	0.125	28	39	1	0.509	0.27	0.160932	1	0.56522	0.15938	0.12217736
0.41	1	0.66	0.16	0.244	0.396	0.13	28	40	1	0.516	0.28	0.167232	1	0.57504	0.16416	0.126354176
0.42	1	0.67	0.17	0.253	0.402	0.135	28	41	1	0.5228	0.29	0.173592	1	0.58472	0.16888	0.130539392
0.43	1	0.68	0.18	0.262	0.408	0.14	28	42	1	0.5294	0.3	0.180012	1	0.594264	0.173536	0.134729888
0.44	1	0.69	0.19	0.271	0.414	0.145	28	43	1	0.5358	0.31	0.186492	1	0.603676	0.178124	0.138922544
0.45	1	0.7	0.2	0.28	0.42	0.15	28	44	1	0.542	0.32	0.193032	1	0.61296	0.18264	0.14311424
0.46	1	0.71	0.21	0.289	0.426	0.155	28	45	1	0.548	0.33	0.199632	1	0.62212	0.18708	0.147301856
0.47	1	0.72	0.22	0.298	0.432	0.16	28	46	1	0.5538	0.34	0.206292	1	0.63116	0.19144	0.151482272
0.48	1	0.73	0.23	0.307	0.438	0.165	28	47	1	0.5594	0.35	0.213012	1	0.640084	0.195716	0.155652368
0.49	1	0.74	0.24	0.316	0.444	0.17	28	48	1	0.5648	0.36	0.219792	1	0.648896	0.199904	0.159809024
0.5	1	0.75	0.25	0.325	0.45	0.175	28	49	1	0.57	0.37	0.226632	1	0.6576	0.204	0.16394912
0.51	1	0.755	0.26	0.334	0.453	0.1805	53	50	1	0.575	0.38	0.233532	1	0.6662	0.208	0.16807648
0.52	1	0.76	0.27	0.343	0.456	0.186	53	51	1	0.5799	0.3899	0.240426	1	0.6747	0.2119	0.17224584
0.53	1	0.765	0.28	0.352	0.459	0.1915	53	52	1	0.5847	0.3997	0.247314	1	0.683102	0.2157	0.17645552
0.54	1	0.77	0.29	0.361	0.462	0.197	53	53	1	0.5894	0.4094	0.254196	1	0.691408	0.2194	0.18070384
0.55	1	0.775	0.3	0.37	0.465	0.2025	53	54	1	0.594	0.419	0.261072	1	0.69962	0.223	0.18498912
0.56	1	0.78	0.31	0.379	0.468	0.208	53	55	1	0.5985	0.4285	0.267942	1	0.70774	0.2265	0.18930968
0.57	1	0.785	0.32	0.388	0.471	0.2135	53	56	1	0.6029	0.4379	0.274806	1	0.71577	0.2299	0.19366384
0.58	1	0.79	0.33	0.397	0.474	0.219	53	57	1	0.6072	0.4472	0.281664	1	0.723712	0.2332	0.19804992
0.59	1	0.795	0.34	0.406	0.477	0.2245	53	58	1	0.6114	0.4564	0.288516	1	0.731568	0.2364	0.20246624
0.6	1	0.8	0.35	0.415	0.48	0.23	53	59	1	0.6155	0.4655	0.295362	1	0.73934	0.2395	0.20691112
0.61	1	0.805	0.36	0.424	0.483	0.2355	53	60	1	0.6195	0.4745	0.302202	1	0.74703	0.2425	0.21138288
0.62	1	0.81	0.37	0.433	0.486	0.241	53	61	1	0.6234	0.4834	0.309036	1	0.75464	0.2454	0.21587984
0.63	1	0.815	0.38	0.442	0.489	0.2465	53	62	1	0.6272	0.4922	0.315864	1	0.762172	0.2482	0.22040032
0.64	1	0.82	0.39	0.451	0.492	0.252	53	63	1	0.6309	0.5009	0.322686	1	0.769628	0.2509	0.22494264
0.65	1	0.825	0.4	0.46	0.495	0.2575	53	64	1	0.6345	0.5095	0.329502	1	0.77701	0.2535	0.22950512
0.66	1	0.83	0.41	0.469	0.498	0.263	53	65	1	0.638	0.518	0.336312	1	0.78432	0.256	0.23408608
0.67	1	0.835	0.42	0.478	0.501	0.2685	53	66	1	0.6414	0.5264	0.343116	1	0.79156	0.2584	0.23868384
0.68	1	0.84	0.43	0.487	0.504	0.274	53	67	1	0.6447	0.5347	0.349914	1	0.798732	0.2607	0.24329672
0.69	1	0.845	0.44	0.496	0.507	0.2795	53	68	1	0.6479	0.5429	0.356706	1	0.805838	0.2629	0.24792304
0.7	1	0.85	0.45	0.505	0.51	0.285	53	69	1	0.651	0.551	0.363492	1	0.81288	0.265	0.25256112
0.71	1	0.855	0.46	0.514	0.513	0.2905	53	70	1	0.654	0.559	0.370272	1	0.81986	0.267	0.25720928
0.72	1	0.86	0.47	0.523	0.516	0.296	53	71	1	0.6569	0.5669	0.377046	1	0.82678	0.2689	0.26186584
0.73	1	0.865	0.48	0.532	0.519	0.3015	53	72	1	0.6597	0.5747	0.383814	1	0.833642	0.2707	0.26652912
0.74	1	0.87	0.49	0.541	0.522	0.307	53	73	1	0.6624	0.5824	0.390576	1	0.840448	0.2724	0.27119744
0.75	1	0.875	0.5	0.55	0.525	0.3125	53	74	1	0.665	0.59	0.397332	1	0.8472	0.274	0.27586912
0.76	1	0.8775	0.5075	0.55675	0.5265	0.31725	78	75	1	0.6675	0.5975	0.404082	1	0.8539	0.2755	0.28054248
0.77	1	0.88	0.515	0.5635	0.528	0.322	78	76	1	0.66995	0.6049	0.410805	1	0.86055	0.2769	0.28521584
0.78	1	0.8825	0.5225	0.57025	0.5295	0.32675	78	77	1	0.67235	0.6122	0.417501	1	0.867151	0.278201	0.28988794
0.79	1	0.885	0.53	0.577	0.531	0.3315	78	78	1	0.6747	0.6194	0.42417	1	0.873704	0.279404	0.29455752
0.8	1	0.8875	0.5375	0.58375	0.5325	0.33625	78	79	1	0.677	0.6265	0.430812	1	0.88021	0.28051	0.29922332
0.81	1	0.89	0.545	0.5905	0.534	0.341	78	80	1	0.67925	0.6335	0.437427	1	0.88667	0.28152	0.30388408
0.82	1	0.8925	0.5525	0.59725	0.5355	0.34575	78	81	1	0.68145	0.6404	0.444015	1	0.893085	0.282435	0.30853854
0.83	1	0.895	0.56	0.604	0.537	0.3505	78	82	1	0.6836	0.6472	0.450576	1	0.899456	0.283256	0.31318544
0.84	1	0.8975	0.5675	0.61075	0.5385	0.35525	78	83	1	0.6857	0.6539	0.45711	1	0.905784	0.283984	0.31782352
0.85	1	0.9	0.575	0.6175	0.54	0.36	78	84	1	0.68775	0.6605	0.463617	1	0.91207	0.28462	0.32245152
0.86	1	0.9025	0.5825	0.62425	0.5415	0.36475	78	85	1	0.68975	0.667	0.470097	1	0.918315	0.285165	0.32706818
0.87	1	0.905	0.59	0.631	0.543	0.3695	78	86	1	0.6917	0.6734	0.47655	1	0.92452	0.28562	0.33167224
0.88	1	0.9075	0.5975	0.63775	0.5445	0.37425	78	87	1	0.6936	0.6797	0.482976	1	0.930686	0.285986	0.33626244
0.89	1	0.91	0.605	0.6445	0.546	0.379	78	88	1	0.69545	0.6859	0.489375	1	0.936814	0.286264	0.34083752
0.9	1	0.9125	0.6125	0.65125	0.5475	0.38375	78	89	1	0.69725	0.692	0.495747	1	0.942905	0.286455	0.34539622
0.91	1	0.915	0.62	0.658	0.549	0.3885	78	90	1	0.699	0.698	0.502092	1	0.94896	0.28656	0.34993728
0.92	1	0.9175	0.6275	0.66475	0.5505	0.39325	78	91	1	0.7007	0.7039	0.50841	1	0.95498	0.28658	0.35445944
0.93	1	0.92	0.635	0.6715	0.552	0.398	78	92	1	0.70235	0.7097	0.514701	1	0.960966	0.286516	0.35896144
0.94	1	0.9225	0.6425	0.67825	0.5535	0.40275	78	93	1	0.70395	0.7154	0.520965	1	0.966919	0.286369	0.36344202
0.95	1	0.925	0.65	0.685	0.555	0.4075	78	94	1	0.7055	0.721	0.527202	1	0.97284	0.28614	0.36789992
0.96	1	0.9275	0.6575	0.69175	0.5565	0.41225	78	95	1	0.707	0.7265	0.533412	1	0.97873	0.28583	0.37233388
0.97	1	0.93	0.665	0.6985	0.558	0.417	78	96	1	0.70845	0.7319	0.539595	1	0.98459	0.28544	0.37674264
0.98	1	0.9325	0.6725	0.70525	0.5595	0.42175	78	97	1	0.70985	0.7372	0.545751	1	0.990421	0.284971	0.38112494
0.99	1	0.935	0.68	0.712	0.561	0.4265	78	98	1	0.7112	0.7424	0.55188	1	0.996224	0.284424	0.38547952
1	1	0.9375	0.6875	0.71875	0.5625	0.43125	78	99	1	0.7125	0.7475	0.557982	1	1.002	0.2838	0.38980512


==> figures/value-true.txt <==
time	a	b	latea	lateb	max	poisson	lates	better	offset	 Poiss	1	2
0.01	0.001981315	0.000118412	0.100177618	0.011880796	0.100177618	0.019801327	0	a	0	0.00037	0.019801327	0.000197353
0.02	0.003930373	0.00046739	0.100701085	0.023526337	0.100701085	0.019409234	0.00198365	a	1	0.000377475	0.039210561	0.000778983
0.03	0.005854523	0.001037757	0.101556635	0.03494128	0.101556635	0.019024906	0.003938386	a	2	0.0003851	0.058235466	0.001729594
0.04	0.007760702	0.001820608	0.102730911	0.046130192	0.102730911	0.018648187	0.005871357	a	3	0.00039288	0.076883654	0.003034346
0.05	0.009655446	0.002807304	0.104210956	0.057097549	0.104210956	0.018278928	0.007789304	a	4	0.000400817	0.095162582	0.00467884
0.06	0.011544912	0.003989467	0.1059842	0.067847738	0.1059842	0.017916981	0.009698581	a	5	0.000408914	0.113079563	0.006649111
0.07	0.013434887	0.005358967	0.10803845	0.078385059	0.10803845	0.017562201	0.011605164	a	6	0.000417174	0.130641765	0.008931612
0.08	0.015330809	0.006907923	0.110361884	0.088713727	0.110361884	0.017214446	0.013514671	a	7	0.000425602	0.147856211	0.011513205
0.09	0.017237775	0.00862869	0.112943035	0.098837873	0.112943035	0.016873578	0.015432374	a	8	0.0004342	0.164729789	0.014381151
0.1	0.019160558	0.010513858	0.115770787	0.108761548	0.115770787	0.016539458	0.017363215	a	9	0.000442971	0.181269247	0.017523096
0.11	0.021103621	0.01255624	0.11883436	0.118488721	0.11883436	0.016211955	0.019311815	a	10	0.00045192	0.197481202	0.020927066
0.12	0.023071127	0.014748871	0.122123307	0.128023283	0.128023283	0.015890937	0.021282494	a	11	0.000461049	0.213372139	0.024581452
0.13	0.025066954	0.017085001	0.125627502	0.137369049	0.137369049	0.015576275	0.023396103	a	12	0.000470363	0.228948414	0.028475002
0.14	0.027094705	0.019558087	0.12933713	0.146529755	0.146529755	0.015267844	0.025652919	a	13	0.000479865	0.244216259	0.032596811
0.15	0.029157722	0.022161788	0.133242682	0.155509068	0.155509068	0.014965521	0.02804644	a	14	0.000489559	0.259181779	0.036936313
0.16	0.031259093	0.024889963	0.137334944	0.164310578	0.164310578	0.014669184	0.030570369	a	15	0.000499448	0.273850963	0.041483271
0.17	0.033401666	0.02773666	0.141604991	0.172937806	0.172937806	0.014378714	0.033218603	a	16	0.000509538	0.288229677	0.046227767
0.18	0.035588061	0.030696118	0.146044177	0.181394204	0.181394204	0.014093997	0.035985229	a	17	0.000519831	0.302323674	0.051160197
0.19	0.037820674	0.033762753	0.15064413	0.189683154	0.189683154	0.013814917	0.038864519	a	18	0.000530333	0.316138591	0.056271255
0.2	0.040101694	0.036931161	0.155396742	0.197807972	0.197807972	0.013541363	0.041850928	a	19	0.000541046	0.329679954	0.061551936
0.21	0.042433106	0.04019611	0.160294164	0.205771908	0.205771908	0.013273226	0.044939085	a	20	0.000551976	0.34295318	0.066993516
0.22	0.044816703	0.043552532	0.165328798	0.213578147	0.213578147	0.013010399	0.048123788	a	21	0.000563126	0.355963579	0.072587554
0.23	0.047254097	0.046995527	0.17049329	0.221229813	0.221229813	0.012752776	0.051400004	a	22	0.000574502	0.368716354	0.078325878
0.24	0.049746721	0.050520348	0.175780522	0.228729965	0.228729965	0.012500254	0.054762859	b	23	0.000586108	0.381216608	0.08420058
0.25	0.052295844	0.054122406	0.181183609	0.236081604	0.236081604	0.012252732	0.058207639	b	24	0.000597948	0.39346934	0.09020401
0.26	0.054902575	0.05779726	0.18669589	0.243287671	0.243287671	0.012010112	0.061729779	b	25	0.000610028	0.405479452	0.096328767
0.27	0.057567871	0.061540615	0.192310922	0.250351049	0.250351049	0.011772296	0.065324866	b	26	0.000622351	0.417251748	0.102567691
0.28	0.060292545	0.065348316	0.198022474	0.257274562	0.257274562	0.011539189	0.06898863	b	27	0.000634923	0.428790936	0.10891386
0.29	0.063077271	0.069216348	0.203824523	0.26406098	0.26406098	0.011310697	0.072716941	b	28	0.00064775	0.440101633	0.115360581
0.3	0.065922595	0.073140829	0.209711244	0.270713018	0.270713018	0.01108673	0.076505807	b	29	0.000660835	0.451188364	0.121901382
0.31	0.068828937	0.077118007	0.21567701	0.277233337	0.277233337	0.010867198	0.080351368	b	30	0.000674185	0.462055562	0.128530011
0.32	0.0717966	0.081144255	0.221716382	0.283624546	0.283624546	0.010652014	0.084249892	b	31	0.000687804	0.472707576	0.135240425
0.33	0.074825774	0.085216071	0.227824106	0.289889199	0.289889199	0.01044109	0.088197775	b	32	0.000701699	0.483148666	0.142026785
0.34	0.077916545	0.089330072	0.233995108	0.296029805	0.296029805	0.010234342	0.092191532	b	33	0.000715874	0.493383008	0.148883453
0.35	0.081068895	0.09348299	0.240224485	0.302048818	0.302048818	0.010031689	0.096227801	b	34	0.000730336	0.503414696	0.155804984
0.36	0.084282716	0.097671672	0.246507508	0.307948646	0.307948646	0.009833048	0.10030333	b	35	0.000745089	0.513247744	0.16278612
0.37	0.087557806	0.101893072	0.252839608	0.313731651	0.313731651	0.00963834	0.104414983	b	36	0.000760141	0.522886084	0.169821787
0.38	0.090893879	0.106144253	0.25921638	0.319400144	0.319400144	0.009447489	0.10855973	b	37	0.000775497	0.532333573	0.176907088
0.39	0.094290571	0.11042238	0.26563357	0.324956393	0.324956393	0.009260416	0.11273465	b	38	0.000791163	0.541593989	0.1840373
0.4	0.09774744	0.114724719	0.272087078	0.330402622	0.330402622	0.009077047	0.116936922	b	39	0.000807146	0.550671036	0.191207865
0.41	0.101263974	0.119048633	0.27857295	0.335741007	0.335741007	0.00889731	0.121163826	b	40	0.000823451	0.559568345	0.198414389
0.42	0.104839595	0.123391582	0.285087373	0.340973686	0.340973686	0.008721131	0.125412739	b	41	0.000840086	0.568289477	0.205652637
0.43	0.108473662	0.127751116	0.291626674	0.346102751	0.346102751	0.008548441	0.129681132	b	42	0.000857057	0.576837918	0.212918527
0.44	0.112165473	0.132124876	0.298187313	0.351130253	0.351130253	0.008379171	0.133966567	b	43	0.000874371	0.585217088	0.220208126
0.45	0.115914275	0.136510588	0.304765882	0.356058204	0.356058204	0.008213252	0.138266696	b	44	0.000892034	0.59343034	0.227517646
0.46	0.119719261	0.140906065	0.311359097	0.360888575	0.360888575	0.008050619	0.142579257	b	45	0.000910054	0.601480959	0.234843441
0.47	0.123579576	0.1453092	0.317963799	0.365623299	0.365623299	0.007891206	0.146902071	b	46	0.000928439	0.609372165	0.242181999
0.48	0.127494323	0.149717966	0.324576949	0.370264268	0.370264268	0.007734949	0.151233042	b	47	0.000947194	0.617107114	0.249529943
0.49	0.131462561	0.154130415	0.331195622	0.374813341	0.374813341	0.007581787	0.15557015	b	48	0.000966329	0.624688901	0.256884024
0.5	0.135483313	0.158544671	0.337817006	0.379272335	0.379272335	0.007431658	0.159911456	b	49	0.00098585	0.632120559	0.264241118
0.51	0.139555566	0.162958933	0.344438399	0.383643036	0.383643036	0.007284501	0.164255093	b	50	0.001005765	0.63940506	0.271598221
0.52	0.143678273	0.167371469	0.351057204	0.387927191	0.387927191	0.007140258	0.168599265	b	51	0.001026083	0.646545318	0.278952449
0.53	0.14785036	0.171780618	0.357670928	0.392126514	0.392126514	0.006998872	0.172942249	b	52	0.001046812	0.65354419	0.286301031
0.54	0.152070724	0.176184784	0.364277176	0.396242685	0.396242685	0.006860285	0.177282388	b	53	0.001067959	0.660404474	0.293641307
0.55	0.156338238	0.180582435	0.370873652	0.40027735	0.40027735	0.006724442	0.181618093	b	54	0.001089533	0.667128916	0.300970724
0.56	0.160651754	0.184972101	0.377458152	0.404232123	0.404232123	0.006591289	0.185947836	b	55	0.001111543	0.673720205	0.308286835
0.57	0.165010101	0.189352376	0.384028564	0.408108587	0.408108587	0.006460773	0.190270155	b	56	0.001133997	0.680180978	0.315587293
0.58	0.169412094	0.19372191	0.390582864	0.411908291	0.411908291	0.006332841	0.194583645	b	57	0.001156906	0.686513819	0.322869849
0.59	0.173856529	0.19807941	0.397119115	0.415632757	0.415632757	0.006207442	0.198886961	b	58	0.001180277	0.692721261	0.33013235
0.6	0.17834219	0.20242364	0.40363546	0.419283473	0.419283473	0.006084527	0.203178815	b	59	0.00120412	0.698805788	0.337372734
0.61	0.182867849	0.206753418	0.410130126	0.4228619	0.4228619	0.005964045	0.207457974	b	60	0.001228445	0.704769833	0.344589029
0.62	0.187432267	0.211067611	0.416601417	0.426369469	0.426369469	0.005845949	0.211723258	b	61	0.001253261	0.710615782	0.351779352
0.63	0.192034198	0.21536514	0.42304771	0.429807584	0.429807584	0.005730191	0.215973537	b	62	0.001278579	0.716345974	0.3589419
0.64	0.196672389	0.219644973	0.429467459	0.43317762	0.43317762	0.005616726	0.220207735	b	63	0.001304408	0.7219627	0.366074955
0.65	0.201345581	0.223906126	0.435859188	0.436480924	0.436480924	0.005505507	0.224424821	b	64	0.001330758	0.727468207	0.373176876
0.66	0.206052512	0.22814766	0.442221489	0.439718819	0.442221489	0.005396491	0.228623814	b	65	0.001357641	0.732864698	0.380246099
0.67	0.210791918	0.232368681	0.448553022	0.442892599	0.448553022	0.005289633	0.232853331	b	66	0.001385068	0.738154331	0.387281136
0.68	0.215562534	0.23656834	0.45485251	0.446003534	0.45485251	0.005184892	0.237124471	b	67	0.001413048	0.743339223	0.394280566
0.69	0.220363096	0.240745826	0.461118739	0.449052868	0.461118739	0.005082224	0.241435775	b	68	0.001441593	0.748421447	0.401243044
0.7	0.225192339	0.244900372	0.467350558	0.452041822	0.467350558	0.004981589	0.245785789	b	69	0.001470715	0.753403036	0.408167287
0.71	0.230049005	0.249031247	0.473546871	0.45497159	0.473546871	0.004882947	0.250173066	b	70	0.001500426	0.758285983	0.415052079
0.72	0.234931836	0.253137761	0.479706642	0.457843345	0.479706642	0.004786258	0.254596163	b	71	0.001530736	0.763072241	0.421896269
0.73	0.239839581	0.257219258	0.485828888	0.460658235	0.485828888	0.004691484	0.259053649	b	72	0.001561659	0.767763725	0.428698764
0.74	0.244770994	0.26127512	0.49191268	0.463417387	0.49191268	0.004598586	0.2635441	b	73	0.001593207	0.772362312	0.435458533
0.75	0.249724837	0.26530476	0.49795714	0.466121904	0.49795714	0.004507528	0.268066101	b	74	0.001625392	0.77686984	0.4421746
0.76	0.254699877	0.269307627	0.50396144	0.468772868	0.50396144	0.004418273	0.272618248	b	75	0.001658227	0.781288113	0.448846045
0.77	0.259694893	0.273283201	0.509924802	0.471371339	0.509924802	0.004330786	0.277199151	b	76	0.001691725	0.785618899	0.455472002
0.78	0.264708671	0.277230995	0.515846492	0.473918357	0.515846492	0.00424503	0.281807427	b	77	0.0017259	0.789863929	0.462051658
0.79	0.269740006	0.281150548	0.521725822	0.476414941	0.521725822	0.004160973	0.286441711	b	78	0.001760766	0.794024902	0.468584247
0.8	0.274787707	0.285041432	0.527562148	0.478862089	0.527562148	0.00407858	0.291100649	b	79	0.001796336	0.798103482	0.475069053
0.81	0.279850592	0.288903245	0.533354868	0.481260781	0.533354868	0.003997819	0.2957829	b	80	0.001832624	0.802101301	0.481505408
0.82	0.284927491	0.292735613	0.53910342	0.483611975	0.53910342	0.003918657	0.30048714	b	81	0.001869646	0.806019958	0.487892688
0.83	0.290017246	0.296538188	0.544807282	0.485916612	0.544807282	0.003841062	0.305212059	b	82	0.001907415	0.80986102	0.494230313
0.84	0.295118713	0.300310647	0.55046597	0.488175614	0.55046597	0.003765004	0.309956362	b	83	0.001945947	0.813626024	0.500517744
0.85	0.300230761	0.304052691	0.556079037	0.490389886	0.556079037	0.003690452	0.314718772	b	84	0.001985258	0.817316476	0.506754485
0.86	0.305352274	0.307764047	0.56164607	0.492560311	0.56164607	0.003617376	0.319498025	b	85	0.002025363	0.820933852	0.512940078
0.87	0.310482148	0.311444461	0.567166692	0.49468776	0.567166692	0.003545747	0.324292878	b	86	0.002066278	0.824479599	0.519074102
0.88	0.315619295	0.315093706	0.572640558	0.496773082	0.572640558	0.003475537	0.329102101	a	87	0.00210802	0.827955136	0.525156176
0.89	0.320762643	0.31871157	0.578067356	0.498817112	0.578067356	0.003406717	0.333924486	a	88	0.002150604	0.831361853	0.531185951
0.9	0.325911134	0.322297868	0.583446802	0.500820667	0.583446802	0.003339259	0.338758839	a	89	0.00219405	0.834701112	0.537163113
0.91	0.331063725	0.325852429	0.588778644	0.502784549	0.588778644	0.003273137	0.343603985	a	90	0.002238372	0.837974249	0.543087382
0.92	0.336219391	0.329375106	0.594062659	0.504709544	0.594062659	0.003208325	0.348458769	a	91	0.00228359	0.841182574	0.54895851
0.93	0.341377122	0.332865766	0.599298649	0.506596422	0.599298649	0.003144796	0.353322051	a	92	0.002329722	0.84432737	0.554776277
0.94	0.346535924	0.336324297	0.604486446	0.508445937	0.604486446	0.003082525	0.358192714	a	93	0.002376785	0.847409894	0.560540495
0.95	0.35169482	0.339750603	0.609625904	0.510258828	0.609625904	0.003021487	0.363069657	a	94	0.0024248	0.850431381	0.566251004
0.96	0.35685285	0.343144602	0.614716904	0.512035823	0.614716904	0.002961657	0.367951798	a	95	0.002473784	0.853393038	0.571907671
0.97	0.36200907	0.346506233	0.619759349	0.51377763	0.619759349	0.002903012	0.372838074	a	96	0.002523758	0.85629605	0.577510388
0.98	0.367162555	0.349835444	0.624753167	0.515484947	0.624753167	0.002845529	0.377727443	a	97	0.002574741	0.859141579	0.583059074
0.99	0.372312395	0.353132204	0.629698306	0.517158458	0.629698306	0.002789184	0.38261888	a	98	0.002626754	0.861930763	0.588553673
1	0.377457697	0.35639649	0.634594735	0.51879883	0.634594735	0.002733954	0.387511381	a	99	0.002679818	0.864664717	0.59399415
1.01	0.382597588	0.359628297	0.639442446	0.520406721	0.639442446	0.002679818	0.392403959	a	100	0.002733954	0.867344535	0.599380495
1.02	0.387731209	0.362827631	0.644241447	0.521982773	0.644241447	0.002626754	0.397295649	a	101	0.002789184	0.869971289	0.604712719
1.03	0.39285772	0.365994511	0.648991767	0.523527618	0.648991767	0.002574741	0.402185503	a	102	0.002845529	0.87254603	0.609990852
1.04	0.397976299	0.369128968	0.653693452	0.525041873	0.653693452	0.002523758	0.407072595	a	103	0.002903012	0.875069788	0.615214946
1.05	0.40308614	0.372231043	0.658346565	0.526526143	0.658346565	0.002473784	0.411956015	a	104	0.002961657	0.877543572	0.620385072
1.06	0.408186456	0.375300791	0.662951187	0.527981023	0.662951187	0.0024248	0.416834874	a	105	0.003021487	0.879968371	0.625501319
1.07	0.413276476	0.378338276	0.667507414	0.529407094	0.667507414	0.002376785	0.421708304	a	106	0.003082525	0.882345157	0.630563793
1.08	0.418355446	0.381343571	0.672015356	0.530804927	0.672015356	0.002329722	0.426575452	a	107	0.003144796	0.884674879	0.635572618
1.09	0.42342263	0.38431676	0.676475139	0.532175082	0.676475139	0.00228359	0.431435488	a	108	0.003208325	0.886958469	0.640527933
1.1	0.428477309	0.387257936	0.680886904	0.533518105	0.680886904	0.002238372	0.436287598	a	109	0.003273137	0.889196842	0.645429893
1.11	0.433518782	0.390167202	0.685250803	0.534834535	0.685250803	0.00219405	0.441130989	a	110	0.003339259	0.891390891	0.65027867
1.12	0.438546365	0.393044667	0.689567001	0.536124897	0.689567001	0.002150604	0.445964885	a	111	0.003406717	0.893541496	0.655074446
1.13	0.443559388	0.395890452	0.693835678	0.537389709	0.693835678	0.00210802	0.45078853	a	112	0.003475537	0.895649515	0.65981742
1.14	0.448557202	0.398704681	0.698057022	0.538629476	0.698057022	0.002066278	0.455601186	a	113	0.003545747	0.897715793	0.664507802
1.15	0.453539172	0.401487489	0.702231234	0.539844694	0.702231234	0.002025363	0.460402134	a	114	0.003617376	0.899741156	0.669145816
1.16	0.458504681	0.404239017	0.706358526	0.541035849	0.706358526	0.001985258	0.465190671	a	115	0.003690452	0.901726414	0.673731696
1.17	0.463453129	0.406959413	0.710439119	0.542203417	0.710439119	0.001945947	0.469966114	a	116	0.003765004	0.903672362	0.678265688
1.18	0.468383929	0.40964883	0.714473245	0.543347866	0.714473245	0.001907415	0.474727799	a	117	0.003841062	0.905579777	0.68274805
1.19	0.473296514	0.412307429	0.718461143	0.544469653	0.718461143	0.001869646	0.479475077	a	118	0.003918657	0.907449422	0.687179048
1.2	0.478190333	0.414935375	0.722403063	0.545569228	0.722403063	0.001832624	0.484207318	a	119	0.003997819	0.909282047	0.691558959
1.21	0.483064847	0.417532841	0.726299261	0.54664703	0.726299261	0.001796336	0.488923909	a	120	0.00407858	0.911078383	0.695888068
1.22	0.487919538	0.420100003	0.730150004	0.547703489	0.730150004	0.001760766	0.493624256	a	121	0.004160973	0.912839149	0.700166671
1.23	0.4927539	0.422637042	0.733955563	0.548739029	0.733955563	0.0017259	0.49830778	a	122	0.00424503	0.914565049	0.70439507
1.24	0.497567444	0.425144145	0.737716217	0.549754065	0.737716217	0.001691725	0.502973919	a	123	0.004330786	0.916256774	0.708573575
1.25	0.502359696	0.427621503	0.741432254	0.550749001	0.741432254	0.001658227	0.507622128	a	124	0.004418273	0.917915001	0.712702505
1.26	0.507130196	0.430069311	0.745103966	0.551724236	0.745103966	0.001625392	0.512251878	a	125	0.004507528	0.919540393	0.716782184
1.27	0.511878501	0.432487767	0.74873165	0.55268016	0.74873165	0.001593207	0.516862659	a	126	0.004598586	0.9211336	0.720812945
1.28	0.516604181	0.434877074	0.752315612	0.553617156	0.752315612	0.001561659	0.521453972	a	127	0.004691484	0.92269526	0.724795124
1.29	0.521306822	0.437237439	0.755856159	0.554535598	0.755856159	0.001530736	0.526025339	a	128	0.004786258	0.924225996	0.728729066
1.3	0.525986024	0.439569071	0.759353607	0.555435853	0.759353607	0.001500426	0.530576294	a	129	0.004882947	0.925726422	0.732615118
1.31	0.530641399	0.441872182	0.762808273	0.556318282	0.762808273	0.001470715	0.535106388	a	130	0.004981589	0.927197137	0.736453637
1.32	0.535272577	0.444146987	0.766220481	0.557183238	0.766220481	0.001441593	0.539615188	a	131	0.005082224	0.92863873	0.740244979
1.33	0.539879198	0.446393705	0.769590558	0.558031067	0.769590558	0.001413048	0.544102273	a	132	0.005184892	0.930051778	0.743989508
1.34	0.544460919	0.448612556	0.772918833	0.558862108	0.772918833	0.001385068	0.54856724	a	133	0.005289633	0.931436846	0.747687593
1.35	0.549017407	0.450803762	0.776205643	0.559676692	0.776205643	0.001357641	0.5530097	a	134	0.005396491	0.932794487	0.751339603
1.36	0.553548344	0.452967548	0.779451322	0.560475147	0.779451322	0.001330758	0.557429275	a	135	0.005505507	0.934125246	0.754945914
1.37	0.558053426	0.455104142	0.782656212	0.561257792	0.782656212	0.001304408	0.561825607	a	136	0.005616726	0.935429653	0.758506903
1.38	0.56253236	0.457213771	0.785820656	0.562024939	0.785820656	0.001278579	0.566198345	a	137	0.005730191	0.936708232	0.762022951
1.39	0.566984867	0.459296665	0.788944998	0.562776896	0.788944998	0.001253261	0.570547159	a	138	0.005845949	0.937961493	0.765494442
1.4	0.571410679	0.461353057	0.792029586	0.563513962	0.792029586	0.001228445	0.574871726	a	139	0.005964045	0.939189937	0.768921762
1.41	0.57580954	0.463383179	0.795074769	0.564236434	0.795074769	0.00120412	0.579171739	a	140	0.006084527	0.940394057	0.772305299
1.42	0.580181209	0.465387266	0.798080898	0.5649446	0.798080898	0.001180277	0.583446906	a	141	0.006207442	0.941574334	0.775645443
1.43	0.584525453	0.467365551	0.801048327	0.565638744	0.801048327	0.001156906	0.587696944	a	142	0.006332841	0.94273124	0.778942585
1.44	0.588842052	0.469318272	0.803977408	0.566319142	0.803977408	0.001133997	0.591921584	a	143	0.006460773	0.943865237	0.78219712
1.45	0.593130799	0.471245665	0.806868498	0.566986068	0.806868498	0.001111543	0.596120571	a	144	0.006591289	0.94497678	0.785409442
1.46	0.597391496	0.473147967	0.809721951	0.567639788	0.809721951	0.001089533	0.600293659	a	145	0.006724442	0.946066313	0.788579946
1.47	0.601623957	0.475025417	0.812538126	0.568280563	0.812538126	0.001067959	0.604440617	a	146	0.006860285	0.947134271	0.791709029
1.48	0.605828006	0.476878253	0.815317379	0.56890865	0.815317379	0.001046812	0.608561224	a	147	0.006998872	0.948181083	0.794797088
1.49	0.610003479	0.478706713	0.818060069	0.5695243	0.818060069	0.001026083	0.61265527	a	148	0.007140258	0.949207166	0.797844521
1.5	0.61415022	0.480511036	0.820766554	0.570127759	0.820766554	0.001005765	0.616722558	a	149	0.007284501	0.950212932	0.800851727
1.51	0.618268086	0.482291461	0.823437192	0.570719269	0.823437192	0.00098585	0.620762899	a	150	0.007431658	0.951198782	0.803819102
1.52	0.622356941	0.484048228	0.826072342	0.571299066	0.826072342	0.000966329	0.624776119	a	151	0.007581787	0.952165111	0.806747046
1.53	0.626416662	0.485781574	0.828672362	0.571867383	0.828672362	0.000947194	0.628762052	a	152	0.007734949	0.953112305	0.809635957
1.54	0.630447132	0.48749174	0.83123761	0.572424446	0.83123761	0.000928439	0.632720541	a	153	0.007891206	0.954040743	0.812486233
1.55	0.634448247	0.489178962	0.833768443	0.572970479	0.833768443	0.000910054	0.636651442	a	154	0.008050619	0.954950798	0.81529827
1.56	0.63841991	0.49084348	0.836265219	0.573505699	0.836265219	0.000892034	0.64055462	a	155	0.008213252	0.955842832	0.818072466
1.57	0.642362032	0.49248553	0.838728295	0.574030321	0.838728295	0.000874371	0.64442995	a	156	0.008379171	0.956717202	0.820809217
1.58	0.646274535	0.49410535	0.841158025	0.574544555	0.841158025	0.000857057	0.648277315	a	157	0.008548441	0.957574259	0.823508917
1.59	0.650157349	0.495703177	0.843554765	0.575048607	0.843554765	0.000840086	0.652096609	a	158	0.008721131	0.958414345	0.826171962
1.6	0.654010413	0.497279246	0.845918869	0.575542678	0.845918869	0.000823451	0.655887734	a	159	0.00889731	0.959237796	0.828798743
1.61	0.657833671	0.498833792	0.848250689	0.576026965	0.848250689	0.000807146	0.659650603	a	160	0.009077047	0.960044942	0.831389654
1.62	0.661627079	0.500367051	0.850550576	0.576501663	0.850550576	0.000791163	0.663385135	a	161	0.009260416	0.960836105	0.833945085
1.63	0.6653906	0.501879255	0.852818882	0.576966961	0.852818882	0.000775497	0.667091259	a	162	0.009447489	0.961611602	0.836465424
1.64	0.669124202	0.503370637	0.855055955	0.577423046	0.855055955	0.000760141	0.670768912	a	163	0.00963834	0.962371743	0.838951061
1.65	0.672827864	0.504841428	0.857262142	0.5778701	0.857262142	0.000745089	0.67441804	a	164	0.009833048	0.963116833	0.84140238
1.66	0.676501569	0.50629186	0.85943779	0.578308301	0.85943779	0.000730336	0.678038596	a	165	0.010031689	0.963847168	0.843819767
1.67	0.680145311	0.507722162	0.861583243	0.578737825	0.861583243	0.000715874	0.681630541	a	166	0.010234342	0.964563042	0.846203603
1.68	0.683759087	0.509132563	0.863698844	0.579158845	0.863698844	0.000701699	0.685193843	a	167	0.01044109	0.965264741	0.848554271
1.69	0.687342904	0.510523289	0.865784933	0.579571527	0.865784933	0.000687804	0.688728479	a	168	0.010652014	0.965952545	0.850872148
1.7	0.690896774	0.511894567	0.867841851	0.579976038	0.867841851	0.000674185	0.692234432	a	169	0.010867198	0.96662673	0.853157612
1.71	0.694420715	0.513246623	0.869869934	0.580372539	0.869869934	0.000660835	0.695711691	a	170	0.01108673	0.967287565	0.855411038
1.72	0.697914752	0.514579678	0.871869517	0.580761189	0.871869517	0.00064775	0.699160256	a	171	0.011310697	0.967935315	0.857632797
1.73	0.701378917	0.515893957	0.873840935	0.581142143	0.873840935	0.000634923	0.702580128	a	172	0.011539189	0.968570238	0.859823261
1.74	0.704813246	0.517189679	0.875784519	0.581515553	0.875784519	0.000622351	0.705971319	a	173	0.011772296	0.969192589	0.861982799
1.75	0.708217783	0.518467065	0.877700597	0.58188157	0.877700597	0.000610028	0.709333846	a	174	0.012010112	0.969802617	0.864111775
1.76	0.711592576	0.519726332	0.879589498	0.582240339	0.879589498	0.000597948	0.712667731	a	175	0.012252732	0.970400565	0.866210553
1.77	0.714937678	0.520967697	0.881451546	0.582592004	0.881451546	0.000586108	0.715973003	a	176	0.012500254	0.970986673	0.868279495
1.78	0.718253151	0.522191376	0.883287063	0.582936705	0.883287063	0.000574502	0.719249698	a	177	0.012752776	0.971561175	0.870318959
1.79	0.721539057	0.523397581	0.885096372	0.583274581	0.885096372	0.000563126	0.722497856	a	178	0.013010399	0.972124302	0.872329302
1.8	0.724795468	0.524586526	0.886879789	0.583605767	0.886879789	0.000551976	0.725717522	a	179	0.013273226	0.972676278	0.874310877
1.81	0.728022456	0.525758421	0.888637631	0.583930394	0.888637631	0.000541046	0.728908749	a	180	0.013541363	0.973217324	0.876264035
1.82	0.731220102	0.526913474	0.890370212	0.584248594	0.890370212	0.000530333	0.732071592	a	181	0.013814917	0.973747656	0.878189124
1.83	0.734388489	0.528051894	0.892077842	0.584560492	0.892077842	0.000519831	0.735206115	a	182	0.014093997	0.974267487	0.880086491
1.84	0.737527706	0.529173887	0.89376083	0.584866215	0.89376083	0.000509538	0.738312383	a	183	0.014378714	0.974777025	0.881956478
1.85	0.740637846	0.530279655	0.895419483	0.585165884	0.895419483	0.000499448	0.741390469	a	184	0.014669184	0.975276474	0.883799426
1.86	0.743719005	0.531369403	0.897054105	0.585459619	0.897054105	0.000489559	0.744440448	a	185	0.014965521	0.975766032	0.885615672
1.87	0.746771284	0.532443331	0.898664996	0.585747538	0.898664996	0.000479865	0.747462401	a	186	0.015267844	0.976245897	0.887405551
1.88	0.749794789	0.533501637	0.900252456	0.586029756	0.900252456	0.000470363	0.750456413	a	187	0.015576275	0.97671626	0.889169396
1.89	0.752789627	0.534544521	0.901816781	0.586306385	0.901816781	0.000461049	0.753422573	a	188	0.015890937	0.977177309	0.890907535
1.9	0.755755913	0.535572177	0.903358266	0.586577537	0.903358266	0.00045192	0.756360975	a	189	0.016211955	0.977629228	0.892620295
1.91	0.758693761	0.5365848	0.9048772	0.586843319	0.9048772	0.000442971	0.759271717	a	190	0.016539458	0.978072199	0.894308
1.92	0.761603291	0.537582582	0.906373873	0.587103839	0.906373873	0.0004342	0.762154898	a	191	0.016873578	0.978506399	0.895970969
1.93	0.764484626	0.538565713	0.90784857	0.5873592	0.90784857	0.000425602	0.765010625	a	192	0.017214446	0.978932	0.897609522
1.94	0.767337891	0.539534384	0.909301576	0.587609505	0.909301576	0.000417174	0.767839006	a	193	0.017562201	0.979349175	0.899223973
1.95	0.770163216	0.54048878	0.910733171	0.587854853	0.910733171	0.000408914	0.770640153	a	194	0.017916981	0.979758089	0.900814634
1.96	0.772960734	0.541429088	0.912143632	0.588095343	0.912143632	0.000400817	0.77341418	a	195	0.018278928	0.980158905	0.902381814
1.97	0.775730578	0.542355491	0.913533237	0.588331071	0.913533237	0.00039288	0.776161208	a	196	0.018648187	0.980551785	0.903925819
1.98	0.778472886	0.543268172	0.914902258	0.588562131	0.914902258	0.0003851	0.778881356	a	197	0.019024906	0.980936886	0.905446953
1.99	0.7811878	0.54416731	0.916250964	0.588788616	0.916250964	0.000377475	0.78157475	a	198	0.019409234	0.981314361	0.906945516
2	0.783875461	0.545053083	0.917579625	0.589010617	0.917579625	0.00037	0.784241518	a	199	0.019801327	0.981684361	0.908421806


==> figures/value-u+2.txt <==
usteps	ua	ub	u2	u1	osteps	oa	ob	o2	o1	poisson	osum	u
199	0	0	0	0	0	0	0	0	0	0.135335283	0.51279298	0
198	0	0	0	0	1	0.1	0	0	1	0.270670566	0.278211823	0
197	0	0	0	0	2	0.1	0.6	1	1	0.270670566	0.124831835	0
196	0	0	0	0	3	1	0.6	1	1	0.180447044	0.047239606	0
195	0	0	0	0	4	1	0.6	1	1	0.090223522	0.015360628	0
194	0	0	0	0	5	1	0.6	1	1	0.036089409	0.004361951	0
193	0	0	0	0	6	1	0.6	1	1	0.012029803	0.001096719	0
192	0	0	0	0	7	1	0.6	1	1	0.003437087	0.000246995	0
191	0	0	0	0	8	1	0.6	1	1	0.000859272	5.03171E-05	0
190	0	0	0	0	9	1	0.6	1	1	0.000190949	9.34977E-06	0
189	0	0	0	0	10	1	0.6	1	1	3.81899E-05	1.59607E-06	0
188	0	0	0	0	11	1	0.6	1	1	6.94361E-06	2.51857E-07	0
187	0	0	0	0	12	1	0.6	1	1	1.15727E-06	3.6936E-08	0
186	0	0	0	0	13	1	0.6	1	1	1.78041E-07	5.05817E-09	0
185	0	0	0	0	14	1	0.6	1	1	2.54345E-08	6.49531E-10	0
184	0	0	0	0	15	1	0.6	1	1	3.39126E-09	7.85027E-11	0
183	0	0	0	0	16	1	0.6	1	1	4.23908E-10	8.95965E-12	0
182	0	0	0	0	17	1	0.6	1	1	4.98715E-11	9.68541E-13	0
181	0	0	0	0	18	1	0.6	1	1	5.54128E-12	0	0
180	0	0	0	0	19	1	0.6	1	1	5.83292E-13	0	0
179	0	0	0	0	20	1	0.6	1	1	5.83292E-14	0	0
178	0	0	0	0	21	1	0.6	1	1	5.55517E-15	0	0
177	0	0	0	0	22	1	0.6	1	1	5.05015E-16	0	0
176	0	0	0	0	23	1	0.6	1	1	4.39144E-17	0	0
175	0	0	0	0	24	1	0.6	1	1	3.65953E-18	0	0
174	0	0	0	0	25	1	0.6	1	1	2.92762E-19	0	0
173	0	0	0	0	26	1	0.6	1	1	2.25202E-20	0	0
172	0	0	0	0	27	1	0.6	1	1	1.66816E-21	0	0
171	0	0	0	0	28	1	0.6	1	1	1.19154E-22	0	0
170	0	0	0	0	29	1	0.6	1	1	8.21754E-24	0	0
169	0	0	0	0	30	1	0.6	1	1	5.47836E-25	0	0
168	0	0	0	0	31	1	0.6	1	1	3.53443E-26	0	0
167	0	0	0	0	32	1	0.6	1	1	2.20902E-27	0	0
166	0	0	0	0	33	1	0.6	1	1	1.3388E-28	0	0
165	0	0	0	0	34	1	0.6	1	1	7.87529E-30	0	0
164	0	0	0	0	35	1	0.6	1	1	4.50016E-31	0	0
163	0	0	0	0	36	1	0.6	1	1	2.50009E-32	0	0
162	0	0	0	0	37	1	0.6	1	1	1.3514E-33	0	0
161	0	0	0	0	38	1	0.6	1	1	7.11263E-35	0	0
160	0	0	0	0	39	1	0.6	1	1	3.6475E-36	0	0
159	0	0	0	0	40	1	0.6	1	1	1.82375E-37	0	0
158	0	0	0	0	41	1	0.6	1	1	8.89635E-39	0	0
157	0	0	0	0	42	1	0.6	1	1	4.23636E-40	0	0
156	0	0	0	0	43	1	0.6	1	1	1.9704E-41	0	0
155	0	0	0	0	44	1	0.6	1	1	8.95636E-43	0	0
154	0	0	0	0	45	1	0.6	1	1	3.9806E-44	0	0
153	0	0	0	0	46	1	0.6	1	1	1.7307E-45	0	0
152	0	0	0	0	47	1	0.6	1	1	7.36467E-47	0	0
151	0	0	0	0	48	1	0.6	1	1	3.06861E-48	0	0
150	0	0	0	0	49	1	0.6	1	1	1.25249E-49	0	0
149	0	0	0	0	50	1	0.6	1	1	5.00998E-51	0	0
148	0	0	0	0	51	1	0.6	1	1	1.9647E-52	0	0
147	0	0	0	0	52	1	0.6	1	1	7.55653E-54	0	0
146	0	0	0	0	53	1	0.6	1	1	2.85152E-55	0	0
145	0	0	0	0	54	1	0.6	1	1	1.05612E-56	0	0
144	0	0	0	0	55	1	0.6	1	1	3.84043E-58	0	0
143	0	0	0	0	56	1	0.6	1	1	1.37158E-59	0	0
142	0	0	0	0	57	1	0.6	1	1	4.81257E-61	0	0
141	0	0	0	0	58	1	0.6	1	1	1.65951E-62	0	0
140	0	0	0	0	59	1	0.6	1	1	5.62545E-64	0	0
139	0	0	0	0	60	1	0.6	1	1	1.87515E-65	0	0
138	0	0	0	0	61	1	0.6	1	1	6.14803E-67	0	0
137	0	0	0	0	62	1	0.6	1	1	1.98324E-68	0	0
136	0	0	0	0	63	1	0.6	1	1	6.29599E-70	0	0
135	0	0	0	0	64	1	0.6	1	1	1.9675E-71	0	0
134	0	0	0	0	65	1	0.6	1	1	6.05383E-73	0	0
133	0	0	0	0	66	1	0.6	1	1	1.8345E-74	0	0
132	0	0	0	0	67	1	0.6	1	1	5.4761E-76	0	0
131	0	0	0	0	68	1	0.6	1	1	1.61062E-77	0	0
130	0	0	0	0	69	1	0.6	1	1	4.66846E-79	0	0
129	0	0	0	0	70	1	0.6	1	1	1.33385E-80	0	0
128	0	0	0	0	71	1	0.6	1	1	3.75731E-82	0	0
127	0	0	0	0	72	1	0.6	1	1	1.0437E-83	0	0
126	0	0	0	0	73	1	0.6	1	1	2.85945E-85	0	0
125	0	0	0	0	74	1	0.6	1	1	7.72823E-87	0	0
124	0	0	0	0	75	1	0.6	1	1	2.06086E-88	0	0
123	0	0	0	0	76	1	0.6	1	1	5.42332E-90	0	0
122	0	0	0	0	77	1	0.6	1	1	1.40866E-91	0	0
121	0	0	0	0	78	1	0.6	1	1	3.61194E-93	0	0
120	0	0	0	0	79	1	0.6	1	1	9.14414E-95	0	0
119	0	0	0	0	80	1	0.6	1	1	2.28604E-96	0	0
118	0	0	0	0	81	1	0.6	1	1	5.64453E-98	0	0
117	0	0	0	0	82	1	0.6	1	1	1.3767E-99	0	0
116	0	0	0	0	83	1	0.6	1	1	3.3174E-101	0	0
115	0	0	0	0	84	1	0.6	1	1	7.8985E-103	0	0
114	0	0	0	0	85	1	0.6	1	1	1.8585E-104	0	0
113	0	0	0	0	86	1	0.6	1	1	4.322E-106	0	0
112	0	0	0	0	87	1	0.6	1	1	9.9357E-108	0	0
111	0	0	0	0	88	1	0.6	1	1	2.2581E-109	0	0
110	0	0	0	0	89	1	0.6	1	1	5.0744E-111	0	0
109	0	0	0	0	90	1	0.6	1	1	1.1277E-112	0	0
108	0	0	0	0	91	1	0.6	1	1	2.4784E-114	0	0
107	0	0	0	0	92	1	0.6	1	1	5.3877E-116	0	0
106	0	0	0	0	93	1	0.6	1	1	1.1587E-117	0	0
105	0	0	0	0	94	1	0.6	1	1	2.4652E-119	0	0
104	0	0	0	0	95	1	0.6	1	1	5.1899E-121	0	0
103	0	0	0	0	96	1	0.6	1	1	1.0812E-122	0	0
102	0	0	0	0	97	1	0.6	1	1	2.2293E-124	0	0
101	0	0	0	0	98	1	0.6	1	1	4.5497E-126	0	0
100	0	0	0	0	99	1	0.6	1	1	9.1913E-128	0	0
99	0	0	0	0	100	1	0.6	1	1	1.8383E-129	0	0
98	0	0	0	0	101	1	0.6	1	1	3.6401E-131	0	0
97	0	0	0	0	102	1	0.6	1	1	7.1375E-133	0	0
96	0	0	0	0	103	1	0.6	1	1	1.3859E-134	0	0
95	0	0	0	0	104	1	0.6	1	1	2.6652E-136	0	0
94	0	0	0	0	105	1	0.6	1	1	5.0766E-138	0	0
93	0	0	0	0	106	1	0.6	1	1	9.5785E-140	0	0
92	0	0	0	0	107	1	0.6	1	1	1.7904E-141	0	0
91	0	0	0	0	108	1	0.6	1	1	3.3155E-143	0	0
90	0	0	0	0	109	1	0.6	1	1	6.0835E-145	0	0
89	0	0	0	0	110	1	0.6	1	1	1.1061E-146	0	0
88	0	0	0	0	111	1	0.6	1	1	1.993E-148	0	0
87	0	0	0	0	112	1	0.6	1	1	3.5589E-150	0	0
86	0	0	0	0	113	1	0.6	1	1	6.2989E-152	0	0
85	0	0	0	0	114	1	0.6	1	1	1.1051E-153	0	0
84	0	0	0	0	115	1	0.6	1	1	1.9219E-155	0	0
83	0	0	0	0	116	1	0.6	1	1	3.3135E-157	0	0
82	0	0	0	0	117	1	0.6	1	1	5.6642E-159	0	0
81	0	0	0	0	118	1	0.6	1	1	9.6003E-161	0	0
80	0	0	0	0	119	1	0.6	1	1	1.6135E-162	0	0
79	0	0	0	0	120	1	0.6	1	1	2.6892E-164	0	0
78	0	0	0	0	121	1	0.6	1	1	4.4449E-166	0	0
77	0	0	0	0	122	1	0.6	1	1	7.2867E-168	0	0
76	0	0	0	0	123	1	0.6	1	1	1.1848E-169	0	0
75	0	0	0	0	124	1	0.6	1	1	1.911E-171	0	0
74	0	0	0	0	125	1	0.6	1	1	3.0576E-173	0	0
73	0	0	0	0	126	1	0.6	1	1	4.8534E-175	0	0
72	0	0	0	0	127	1	0.6	1	1	7.6431E-177	0	0
71	0	0	0	0	128	1	0.6	1	1	1.1942E-178	0	0
70	0	0	0	0	129	1	0.6	1	1	1.8515E-180	0	0
69	0	0	0	0	130	1	0.6	1	1	2.8485E-182	0	0
68	0	0	0	0	131	1	0.6	1	1	4.3489E-184	0	0
67	0	0	0	0	132	1	0.6	1	1	6.5892E-186	0	0
66	0	0	0	0	133	1	0.6	1	1	9.9086E-188	0	0
65	0	0	0	0	134	1	0.6	1	1	1.4789E-189	0	0
64	0	0	0	0	135	1	0.6	1	1	2.1909E-191	0	0
63	0	0	0	0	136	1	0.6	1	1	3.222E-193	0	0
62	0	0	0	0	137	1	0.6	1	1	4.7036E-195	0	0
61	0	0	0	0	138	1	0.6	1	1	6.8168E-197	0	0
60	0	0	0	0	139	1	0.6	1	1	9.8084E-199	0	0
59	0	0	0	0	140	1	0.6	1	1	1.4012E-200	0	0
58	0	0	0	0	141	1	0.6	1	1	1.9875E-202	0	0
57	0	0	0	0	142	1	0.6	1	1	2.7993E-204	0	0
56	0	0	0	0	143	1	0.6	1	1	3.9151E-206	0	0
55	0	0	0	0	144	1	0.6	1	1	5.4377E-208	0	0
54	0	0	0	0	145	1	0.6	1	1	7.5003E-210	0	0
53	0	0	0	0	146	1	0.6	1	1	1.0274E-211	0	0
52	0	0	0	0	147	1	0.6	1	1	1.3979E-213	0	0
51	0	0	0	0	148	1	0.6	1	1	1.889E-215	0	0
50	0	0	0	0	149	1	0.6	1	1	2.5356E-217	0	0
49	0	0	0	0	150	1	0.6	1	1	3.3808E-219	0	0
48	0	0	0	0	151	1	0.6	1	1	4.4779E-221	0	0
47	0	0	0	0	152	1	0.6	1	1	5.8919E-223	0	0
46	0	0	0	0	153	1	0.6	1	1	7.7018E-225	0	0
45	0	0	0	0	154	1	0.6	1	1	1.0002E-226	0	0
44	0	0	0	0	155	1	0.6	1	1	1.2906E-228	0	0
43	0	0	0	0	156	1	0.6	1	1	1.6547E-230	0	0
42	0	0	0	0	157	1	0.6	1	1	2.1078E-232	0	0
41	0	0	0	0	158	1	0.6	1	1	2.6682E-234	0	0
40	0	0	0	0	159	1	0.6	1	1	3.3562E-236	0	0
39	0	0	0	0	160	1	0.6	1	1	4.1952E-238	0	0
38	0	0	0	0	161	1	0.6	1	1	5.2114E-240	0	0
37	0	0	0	0	162	1	0.6	1	1	6.4339E-242	0	0
36	0	0	0	0	163	1	0.6	1	1	7.8943E-244	0	0
35	0	0	0	0	164	1	0.6	1	1	9.6272E-246	0	0
34	0	0	0	0	165	1	0.6	1	1	1.1669E-247	0	0
33	0	0	0	0	166	1	0.6	1	1	1.4059E-249	0	0
32	0	0	0	0	167	1	0.6	1	1	1.6838E-251	0	0
31	0	0	0	0	168	1	0.6	1	1	2.0045E-253	0	0
30	0	0	0	0	169	1	0.6	1	1	2.3722E-255	0	0
29	0	0	0	0	170	1	0.6	1	1	2.7908E-257	0	0
28	0	0	0	0	171	1	0.6	1	1	3.2641E-259	0	0
27	0	0	0	0	172	1	0.6	1	1	3.7955E-261	0	0
26	0	0	0	0	173	1	0.6	1	1	4.3878E-263	0	0
25	0	0	0	0	174	1	0.6	1	1	5.0435E-265	0	0
24	0	0	0	0	175	1	0.6	1	1	5.764E-267	0	0
23	0	0	0	0	176	1	0.6	1	1	6.5499E-269	0	0
22	0	0	0	0	177	1	0.6	1	1	7.4011E-271	0	0
21	0	0	0	0	178	1	0.6	1	1	8.3158E-273	0	0
20	6.10623E-16	0	0	6.10623E-15	179	1	0.6	1	1	9.2914E-275	0	6.10623E-16
19	6.43929E-15	3.66374E-15	6.10623E-15	6.43929E-14	180	1	0.6	1	1	1.0324E-276	0	6.43929E-15
18	7.0266E-14	3.86358E-14	6.43929E-14	6.47704E-13	181	1	0.6	1	1	1.1407E-278	0	7.0266E-14
17	6.76859E-13	3.88622E-13	6.47704E-13	6.18905E-12	182	1	0.6	1	1	1.2536E-280	0	6.76859E-13
16	6.18898E-12	3.71343E-12	6.18905E-12	5.60605E-11	183	1	0.6	1	1	1.37E-282	0	6.18898E-12
15	5.3567E-11	3.36363E-11	5.60605E-11	4.79968E-10	184	1	0.6	1	1	1.4892E-284	0	5.3567E-11
14	4.37577E-10	2.87981E-10	4.79968E-10	3.87123E-09	185	1	0.6	1	1	1.6099E-286	0	4.37577E-10
13	3.36254E-09	2.32274E-09	3.87123E-09	2.93057E-08	186	1	0.6	1	1	1.7311E-288	0	3.36254E-09
12	2.42188E-08	1.75834E-08	2.93057E-08	2.07347E-07	187	1	0.6	1	1	1.8514E-290	0	2.42188E-08
11	1.62837E-07	1.24408E-07	2.07347E-07	1.36462E-06	188	1	0.6	1	1	1.9696E-292	0	1.62837E-07
10	1.01743E-06	8.18769E-07	1.36462E-06	8.30822E-06	189	1	0.6	1	1	2.0842E-294	0	1.01743E-06
9	5.87796E-06	4.98493E-06	8.30822E-06	4.64981E-05	190	1	0.6	1	1	2.1939E-296	0	5.87796E-06
8	3.12221E-05	2.78988E-05	4.64981E-05	0.000237447	191	1	0.6	1	1	2.2973E-298	0	3.12221E-05
7	0.00015152	0.000142468	0.000237447	0.001096719	192	1	0.6	1	1	2.393E-300	0	0.00015152
6	0.000667083	0.000658031	0.001096719	0.004533806	193	1	0.6	1	1	2.4798E-302	0	0.000667083
5	0.002643408	0.002720283	0.004533806	0.016563608	194	1	0.6	1	1	2.5565E-304	0	0.002720283
4	0.009345727	0.009938165	0.016563608	0.052653017	195	1	0.6	1	1	2.6221E-306	0	0.009938165
3	0.029194902	0.03159181	0.052653017	0.14287654	196	1	0.6	1	1	2.6756E-308	0	0.03159181
2	0.079720074	0.085725924	0.14287654	0.323323584	197	1	0.6	1	1	0	0	0.085725924
1	0.187988301	0.19399415	0.323323584	0.59399415	198	1	0.6	1	1	0	0	0.19399415
0	0.377457697	0.35639649	0.59399415	0.864664717	199	1	0.6	1	1	0	0	0.377457697


==> figures/value-u+4.txt <==
usteps	ua	ub	u2	u1	osteps	oa	ob	o2	o1	poisson	osum	u
199	0	0	0	0	0	0	0	0	0	0.018315639	0.415310017	0
198	0	0	0	0	1	0.05	0	0	0.5	0.073262556	0.30048825	0
197	0	0	0	0	2	0.075	0.15	0.25	0.75	0.146525111	0.199786812	0
196	0	0	0	0	3	0.2	0.3	0.5	0.875	0.195366815	0.121163281	0
195	0	0	0	0	4	0.375	0.4125	0.6875	0.9375	0.195366815	0.066811822	0
194	0	0	0	0	5	0.546875	0.4875	0.8125	0.96875	0.156293452	0.033502932	0
193	0	0	0	0	6	0.6890625	0.534375	0.890625	0.984375	0.104195635	0.015314094	0
192	0	0	0	0	7	0.7953125	0.5625	0.9375	0.9921875	0.059540363	0.00640411	0
191	0	0	0	0	8	0.86953125	0.57890625	0.96484375	0.99609375	0.029770181	0.002460504	0
190	0	0	0	0	9	0.918945313	0.58828125	0.98046875	0.998046875	0.013231192	0.000872375	0
189	0	0	0	0	10	0.950683594	0.593554688	0.989257813	0.999023438	0.005292477	0.000286671	0
188	0	0	0	0	11	0.970507813	0.596484375	0.994140625	0.999511719	0.001924537	8.7674E-05	0
187	0	0	0	0	12	0.982617188	0.598095703	0.996826172	0.999755859	0.000641512	2.50527E-05	0
186	0	0	0	0	13	0.989880371	0.598974609	0.998291016	0.99987793	0.000197388	6.71286E-06	0
185	0	0	0	0	14	0.994171143	0.599450684	0.999084473	0.999938965	5.63967E-05	1.69231E-06	0
184	0	0	0	0	15	0.996673584	0.599707031	0.999511719	0.999969482	1.50391E-05	4.0263E-07	0
183	0	0	0	0	16	0.998117065	0.59984436	0.999740601	0.999984741	3.75978E-06	9.06599E-08	0
182	0	0	0	0	17	0.998941803	0.599917603	0.999862671	0.999992371	8.84654E-07	1.93703E-08	0
181	0	0	0	0	18	0.999409103	0.599956512	0.999927521	0.999996185	1.9659E-07	0	0
180	0	0	0	0	19	0.999671936	0.599977112	0.999961853	0.999998093	4.13873E-08	0	0
179	0	0	0	0	20	0.999818802	0.599987984	0.999979973	0.999999046	8.27746E-09	0	0
178	0	0	0	0	21	0.999900389	0.599993706	0.99998951	0.999999523	1.57666E-09	0	0
177	0	0	0	0	22	0.999945474	0.59999671	0.999994516	0.999999762	2.86665E-10	0	0
176	0	0	0	0	23	0.999970269	0.599998283	0.999997139	0.999999881	4.98549E-11	0	0
175	0	0	0	0	24	0.999983847	0.599999106	0.99999851	0.99999994	8.30914E-12	0	0
174	0	0	0	0	25	0.999991253	0.599999535	0.999999225	0.99999997	1.32946E-12	0	0
173	0	0	0	0	26	0.999995278	0.599999759	0.999999598	0.999999985	2.04533E-13	0	0
172	0	0	0	0	27	0.999997458	0.599999875	0.999999791	0.999999993	3.03011E-14	0	0
171	0	0	0	0	28	0.999998635	0.599999935	0.999999892	0.999999996	4.32874E-15	0	0
170	0	0	0	0	29	0.999999269	0.599999966	0.999999944	0.999999998	5.97067E-16	0	0
169	0	0	0	0	30	0.999999609	0.599999983	0.999999971	0.999999999	7.96089E-17	0	0
168	0	0	0	0	31	0.999999792	0.599999991	0.999999985	1	1.02721E-17	0	0
167	0	0	0	0	32	0.999999889	0.599999995	0.999999992	1	1.28401E-18	0	0
166	0	0	0	0	33	0.999999941	0.599999998	0.999999996	1	1.55638E-19	0	0
165	0	0	0	0	34	0.999999969	0.599999999	0.999999998	1	1.83104E-20	0	0
164	0	0	0	0	35	0.999999983	0.599999999	0.999999999	1	2.09261E-21	0	0
163	0	0	0	0	36	0.999999991	0.6	0.999999999	1	2.32513E-22	0	0
162	0	0	0	0	37	0.999999995	0.6	1	1	2.51365E-23	0	0
161	0	0	0	0	38	0.999999998	0.6	1	1	2.64595E-24	0	0
160	0	0	0	0	39	0.999999999	0.6	1	1	2.71379E-25	0	0
159	0	0	0	0	40	0.999999999	0.6	1	1	2.71379E-26	0	0
158	0	0	0	0	41	1	0.6	1	1	2.6476E-27	0	0
157	0	0	0	0	42	1	0.6	1	1	2.52153E-28	0	0
156	0	0	0	0	43	1	0.6	1	1	2.34561E-29	0	0
155	0	0	0	0	44	1	0.6	1	1	2.13237E-30	0	0
154	0	0	0	0	45	1	0.6	1	1	1.89544E-31	0	0
153	0	0	0	0	46	1	0.6	1	1	1.64821E-32	0	0
152	0	0	0	0	47	1	0.6	1	1	1.40273E-33	0	0
151	0	0	0	0	48	1	0.6	1	1	1.16894E-34	0	0
150	0	0	0	0	49	1	0.6	1	1	9.54238E-36	0	0
149	0	0	0	0	50	1	0.6	1	1	7.63391E-37	0	0
148	0	0	0	0	51	1	0.6	1	1	5.98738E-38	0	0
147	0	0	0	0	52	1	0.6	1	1	4.60567E-39	0	0
146	0	0	0	0	53	1	0.6	1	1	3.47598E-40	0	0
145	0	0	0	0	54	1	0.6	1	1	2.5748E-41	0	0
144	0	0	0	0	55	1	0.6	1	1	1.87258E-42	0	0
143	0	0	0	0	56	1	0.6	1	1	1.33756E-43	0	0
142	0	0	0	0	57	1	0.6	1	1	9.38638E-45	0	0
141	0	0	0	0	58	1	0.6	1	1	6.47336E-46	0	0
140	0	0	0	0	59	1	0.6	1	1	4.38872E-47	0	0
139	0	0	0	0	60	1	0.6	1	1	2.92581E-48	0	0
138	0	0	0	0	61	1	0.6	1	1	1.91857E-49	0	0
137	0	0	0	0	62	1	0.6	1	1	1.23778E-50	0	0
136	0	0	0	0	63	1	0.6	1	1	7.85895E-52	0	0
135	0	0	0	0	64	1	0.6	1	1	4.91184E-53	0	0
134	0	0	0	0	65	1	0.6	1	1	3.02267E-54	0	0
133	0	0	0	0	66	1	0.6	1	1	1.83192E-55	0	0
132	0	0	0	0	67	1	0.6	1	1	1.09369E-56	0	0
131	0	0	0	0	68	1	0.6	1	1	6.43344E-58	0	0
130	0	0	0	0	69	1	0.6	1	1	3.72953E-59	0	0
129	0	0	0	0	70	1	0.6	1	1	2.13116E-60	0	0
128	0	0	0	0	71	1	0.6	1	1	1.20065E-61	0	0
127	0	0	0	0	72	1	0.6	1	1	6.6703E-63	0	0
126	0	0	0	0	73	1	0.6	1	1	3.65496E-64	0	0
125	0	0	0	0	74	1	0.6	1	1	1.97565E-65	0	0
124	0	0	0	0	75	1	0.6	1	1	1.05368E-66	0	0
123	0	0	0	0	76	1	0.6	1	1	5.5457E-68	0	0
122	0	0	0	0	77	1	0.6	1	1	2.88088E-69	0	0
121	0	0	0	0	78	1	0.6	1	1	1.47738E-70	0	0
120	0	0	0	0	79	1	0.6	1	1	7.48038E-72	0	0
119	0	0	0	0	80	1	0.6	1	1	3.74019E-73	0	0
118	0	0	0	0	81	1	0.6	1	1	1.84701E-74	0	0
117	0	0	0	0	82	1	0.6	1	1	9.00979E-76	0	0
116	0	0	0	0	83	1	0.6	1	1	4.34207E-77	0	0
115	0	0	0	0	84	1	0.6	1	1	2.06765E-78	0	0
114	0	0	0	0	85	1	0.6	1	1	9.73013E-80	0	0
113	0	0	0	0	86	1	0.6	1	1	4.52564E-81	0	0
112	0	0	0	0	87	1	0.6	1	1	2.08075E-82	0	0
111	0	0	0	0	88	1	0.6	1	1	9.45797E-84	0	0
110	0	0	0	0	89	1	0.6	1	1	4.25077E-85	0	0
109	0	0	0	0	90	1	0.6	1	1	1.88923E-86	0	0
108	0	0	0	0	91	1	0.6	1	1	8.30432E-88	0	0
107	0	0	0	0	92	1	0.6	1	1	3.61057E-89	0	0
106	0	0	0	0	93	1	0.6	1	1	1.55294E-90	0	0
105	0	0	0	0	94	1	0.6	1	1	6.60823E-92	0	0
104	0	0	0	0	95	1	0.6	1	1	2.78241E-93	0	0
103	0	0	0	0	96	1	0.6	1	1	1.15934E-94	0	0
102	0	0	0	0	97	1	0.6	1	1	4.78078E-96	0	0
101	0	0	0	0	98	1	0.6	1	1	1.95134E-97	0	0
100	0	0	0	0	99	1	0.6	1	1	7.8842E-99	0	0
99	0	0	0	0	100	1	0.6	1	1	3.1537E-100	0	0
98	0	0	0	0	101	1	0.6	1	1	1.249E-101	0	0
97	0	0	0	0	102	1	0.6	1	1	4.898E-103	0	0
96	0	0	0	0	103	1	0.6	1	1	1.9021E-104	0	0
95	0	0	0	0	104	1	0.6	1	1	7.3159E-106	0	0
94	0	0	0	0	105	1	0.6	1	1	2.787E-107	0	0
93	0	0	0	0	106	1	0.6	1	1	1.0517E-108	0	0
92	0	0	0	0	107	1	0.6	1	1	3.9316E-110	0	0
91	0	0	0	0	108	1	0.6	1	1	1.4561E-111	0	0
90	0	0	0	0	109	1	0.6	1	1	5.3436E-113	0	0
89	0	0	0	0	110	1	0.6	1	1	1.9431E-114	0	0
88	0	0	0	0	111	1	0.6	1	1	7.0023E-116	0	0
87	0	0	0	0	112	1	0.6	1	1	2.5008E-117	0	0
86	0	0	0	0	113	1	0.6	1	1	8.8525E-119	0	0
85	0	0	0	0	114	1	0.6	1	1	3.1061E-120	0	0
84	0	0	0	0	115	1	0.6	1	1	1.0804E-121	0	0
83	0	0	0	0	116	1	0.6	1	1	3.7255E-123	0	0
82	0	0	0	0	117	1	0.6	1	1	1.2737E-124	0	0
81	0	0	0	0	118	1	0.6	1	1	4.3175E-126	0	0
80	0	0	0	0	119	1	0.6	1	1	1.4513E-127	0	0
79	0	0	0	0	120	1	0.6	1	1	4.8376E-129	0	0
78	0	0	0	0	121	1	0.6	1	1	1.5992E-130	0	0
77	0	0	0	0	122	1	0.6	1	1	5.2433E-132	0	0
76	0	0	0	0	123	1	0.6	1	1	1.7051E-133	0	0
75	0	0	0	0	124	1	0.6	1	1	5.5004E-135	0	0
74	0	0	0	0	125	1	0.6	1	1	1.7601E-136	0	0
73	0	0	0	0	126	1	0.6	1	1	5.5877E-138	0	0
72	0	0	0	0	127	1	0.6	1	1	1.7599E-139	0	0
71	0	0	0	0	128	1	0.6	1	1	5.4997E-141	0	0
70	0	0	0	0	129	1	0.6	1	1	1.7053E-142	0	0
69	0	0	0	0	130	1	0.6	1	1	5.2472E-144	0	0
68	0	0	0	0	131	1	0.6	1	1	1.6022E-145	0	0
67	0	0	0	0	132	1	0.6	1	1	4.8551E-147	0	0
66	0	0	0	0	133	1	0.6	1	1	1.4602E-148	0	0
65	0	0	0	0	134	1	0.6	1	1	4.3588E-150	0	0
64	0	0	0	0	135	1	0.6	1	1	1.2915E-151	0	0
63	0	0	0	0	136	1	0.6	1	1	3.7985E-153	0	0
62	0	0	0	0	137	1	0.6	1	1	1.1091E-154	0	0
61	0	0	0	0	138	1	0.6	1	1	3.2147E-156	0	0
60	0	0	0	0	139	1	0.6	1	1	9.2508E-158	0	0
59	0	0	0	0	140	1	0.6	1	1	2.6431E-159	0	0
58	0	0	0	0	141	1	0.6	1	1	7.4981E-161	0	0
57	0	0	0	0	142	1	0.6	1	1	2.1121E-162	0	0
56	0	0	0	0	143	1	0.6	1	1	5.9081E-164	0	0
55	0	0	0	0	144	1	0.6	1	1	1.6411E-165	0	0
54	0	0	0	0	145	1	0.6	1	1	4.5273E-167	0	0
53	0	0	0	0	146	1	0.6	1	1	1.2403E-168	0	0
52	0	0	0	0	147	1	0.6	1	1	3.3751E-170	0	0
51	0	0	0	0	148	1	0.6	1	1	9.1219E-172	0	0
50	0	0	0	0	149	1	0.6	1	1	2.4488E-173	0	0
49	0	0	0	0	150	1	0.6	1	1	6.5302E-175	0	0
48	0	0	0	0	151	1	0.6	1	1	1.7299E-176	0	0
47	0	0	0	0	152	1	0.6	1	1	4.5523E-178	0	0
46	0	0	0	0	153	1	0.6	1	1	1.1901E-179	0	0
45	0	0	0	0	154	1	0.6	1	1	3.0913E-181	0	0
44	0	0	0	0	155	1	0.6	1	1	7.9774E-183	0	0
43	0	0	0	0	156	1	0.6	1	1	2.0455E-184	0	0
42	0	0	0	0	157	1	0.6	1	1	5.2115E-186	0	0
41	0	0	0	0	158	1	0.6	1	1	1.3194E-187	0	0
40	0	0	0	0	159	1	0.6	1	1	3.3191E-189	0	0
39	0	0	0	0	160	1	0.6	1	1	8.2978E-191	0	0
38	0	0	0	0	161	1	0.6	1	1	2.0616E-192	0	0
37	0	0	0	0	162	1	0.6	1	1	5.0903E-194	0	0
36	0	0	0	0	163	1	0.6	1	1	1.2492E-195	0	0
35	0	0	0	0	164	1	0.6	1	1	3.0467E-197	0	0
34	0	0	0	0	165	1	0.6	1	1	7.386E-199	0	0
33	0	0	0	0	166	1	0.6	1	1	1.7798E-200	0	0
32	0	0	0	0	167	1	0.6	1	1	4.2629E-202	0	0
31	0	0	0	0	168	1	0.6	1	1	1.015E-203	0	0
30	0	0	0	0	169	1	0.6	1	1	2.4023E-205	0	0
29	0	0	0	0	170	1	0.6	1	1	5.6525E-207	0	0
28	0	0	0	0	171	1	0.6	1	1	1.3222E-208	0	0
27	2.498E-16	0	0	2.498E-15	172	1	0.6	1	1	3.0749E-210	0	2.498E-16
26	1.89015E-15	7.49401E-16	1.249E-15	1.89015E-14	173	1	0.6	1	1	7.1096E-212	0	1.89015E-15
25	1.34975E-14	6.04516E-15	1.00753E-14	1.29355E-13	174	1	0.6	1	1	1.6344E-213	0	1.34975E-14
24	8.97477E-14	4.1829E-14	6.97151E-14	8.49328E-13	175	1	0.6	1	1	3.7358E-215	0	8.97477E-14
23	5.70167E-13	2.75713E-13	4.59521E-13	5.36388E-12	176	1	0.6	1	1	8.4904E-217	0	5.70167E-13
22	3.47853E-12	1.74702E-12	2.9117E-12	3.25486E-11	177	1	0.6	1	1	1.9187E-218	0	3.47853E-12
21	2.03695E-11	1.06381E-11	1.77302E-11	1.89474E-10	178	1	0.6	1	1	4.3118E-220	0	2.03695E-11
20	1.14316E-10	6.21611E-11	1.03602E-10	1.05627E-09	179	1	0.6	1	1	9.6352E-222	0	1.14316E-10
19	6.13805E-10	3.4796E-10	5.79934E-10	5.62839E-09	180	1	0.6	1	1	2.1412E-223	0	6.13805E-10
18	3.14726E-09	1.8625E-09	3.10416E-09	2.86081E-08	181	1	0.6	1	1	4.7318E-225	0	3.14726E-09
17	1.53794E-08	9.51368E-09	1.58561E-08	1.38393E-07	182	1	0.6	1	1	1.04E-226	0	1.53794E-08
16	7.14665E-08	4.62747E-08	7.71245E-08	6.35612E-07	183	1	0.6	1	1	2.2731E-228	0	7.14665E-08
15	3.1507E-07	2.13821E-07	3.56368E-07	2.76411E-06	184	1	0.6	1	1	4.9416E-230	0	3.1507E-07
14	1.31449E-06	9.36144E-07	1.56024E-06	1.13479E-05	185	1	0.6	1	1	1.0685E-231	0	1.31449E-06
13	5.17577E-06	3.87245E-06	6.45408E-06	4.38382E-05	186	1	0.6	1	1	2.2978E-233	0	5.17577E-06
12	1.91781E-05	1.50877E-05	2.51461E-05	0.000158777	187	1	0.6	1	1	4.915E-235	0	1.91781E-05
11	6.66662E-05	5.51771E-05	9.19618E-05	0.000537003	188	1	0.6	1	1	1.0457E-236	0	6.66662E-05
10	0.000216704	0.00018869	0.000314483	0.001688385	189	1	0.6	1	1	2.2132E-238	0	0.000216704
9	0.000656481	0.00060086	0.001001434	0.004910314	190	1	0.6	1	1	4.6594E-240	0	0.000656481
8	0.001847058	0.001773524	0.002955874	0.013136874	191	1	0.6	1	1	9.7579E-242	0	0.001847058
7	0.004810353	0.004827824	0.008046374	0.032135245	192	1	0.6	1	1	2.0329E-243	0	0.004827824
6	0.011559744	0.012054486	0.020090809	0.071404612	193	1	0.6	1	1	4.2133E-245	0	0.012054486
5	0.025564217	0.027448626	0.045747711	0.143137112	194	1	0.6	1	1	8.6871E-247	0	0.027448626
4	0.051926731	0.056665447	0.094442411	0.257150089	195	1	0.6	1	1	1.782E-248	0	0.056665447
3	0.096788945	0.10547775	0.17579625	0.411839984	196	1	0.6	1	1	3.6367E-250	0	0.10547775
2	0.16559762	0.17629087	0.293818117	0.586868339	197	1	0.6	1	1	7.3841E-252	0	0.17629087
1	0.260438053	0.264205937	0.440343228	0.747645072	198	1	0.6	1	1	1.4917E-253	0	0.264205937
0	0.377457697	0.35639649	0.59399415	0.864664717	199	1	0.6	1	1	2.9985E-255	0	0.377457697


==> figures/value-u+8.txt <==
usteps	ua	ub	u2	u1	osteps	oa	ob	o2	o1	poisson	osum	u
199	0	0	0	0	0	0	0	0	0	0.000335463	0.394546908	0
198	0	0	0	0	1	0.025	0	0	0.25	0.002683701	0.335845837	0
197	0	0	0	0	2	0.04375	0.0375	0.0625	0.4375	0.010734804	0.278454322	0
196	0	0	0	0	3	0.071875	0.09375	0.15625	0.578125	0.028626144	0.223681803	0
195	0	0	0	0	4	0.1140625	0.15703125	0.26171875	0.68359375	0.057252288	0.17316903	0
194	0	0	0	0	5	0.169433594	0.2203125	0.3671875	0.762695313	0.091603662	0.128588268	0
193	0	0	0	0	6	0.234692383	0.279638672	0.466064453	0.822021484	0.122138215	0.091225245	0
192	0	0	0	0	7	0.305883789	0.333032227	0.555053711	0.866516113	0.139586532	0.06164767	0
191	0	0	0	0	8	0.379299927	0.379751587	0.632919312	0.899887085	0.139586532	0.039602131	0
190	0	0	0	0	9	0.45188179	0.419796753	0.699661255	0.924915314	0.124076917	0.024154493	0
189	0	0	0	0	10	0.521335125	0.453584862	0.75597477	0.943686485	0.099261534	0.01398103	0
188	0	0	0	0	11	0.586095667	0.481741619	0.802902699	0.957764864	0.072190206	0.007680209	0
187	0	0	0	0	12	0.645224857	0.504970944	0.84161824	0.968323648	0.048126804	0.004006082	0
186	0	0	0	0	13	0.698282747	0.523976755	0.873294592	0.976242736	0.029616495	0.00198582	0
185	0	0	0	0	14	0.745203343	0.539418977	0.899031628	0.982182052	0.016923711	0.000936468	0
184	0	0	0	0	15	0.786184624	0.55189154	0.919819234	0.986636539	0.009025979	0.000420635	0
183	0	0	0	0	16	0.821597796	0.561914136	0.93652356	0.989977404	0.00451299	0.000180196	0
182	0	0	0	0	17	0.851916148	0.569932213	0.949887021	0.992483053	0.00212376	7.37228E-05	0
181	0	0	0	0	18	0.877661691	0.576321618	0.960536029	0.99436229	0.000943893	0	0
180	0	0	0	0	19	0.899366874	0.581395557	0.968992594	0.995771717	0.000397429	0	0
179	0	0	0	0	20	0.91754849	0.585412425	0.975687375	0.996828788	0.000158971	0	0
178	0	0	0	0	21	0.932691027	0.588583637	0.980972728	0.997621591	6.05606E-05	0	0
177	0	0	0	0	22	0.945237134	0.591080966	0.985134944	0.998216193	2.2022E-05	0	0
176	0	0	0	0	23	0.955583213	0.593043154	0.988405256	0.998662145	7.65984E-06	0	0
175	0	0	0	0	24	0.964078592	0.594581687	0.990969479	0.998996609	2.55328E-06	0	0
174	0	0	0	0	25	0.971027077	0.595785757	0.992976261	0.999247457	8.17049E-07	0	0
173	0	0	0	0	26	0.976689966	0.596726436	0.99454406	0.999435592	2.514E-07	0	0
172	0	0	0	0	27	0.981289888	0.597460166	0.995766943	0.999576694	7.44888E-08	0	0
171	0	0	0	0	28	0.985014978	0.598031629	0.996719381	0.999682521	2.12825E-08	0	0
170	0	0	0	0	29	0.988023094	0.598476099	0.997460166	0.999761891	5.87104E-09	0	0
169	0	0	0	0	30	0.990445858	0.598821358	0.998035597	0.999821418	1.56561E-09	0	0
168	0	0	0	0	31	0.992392403	0.599089231	0.998482052	0.999866063	4.04028E-10	0	0
167	0	0	0	0	32	0.993952764	0.599296833	0.998828055	0.999899548	1.01007E-10	0	0
166	0	0	0	0	33	0.995200885	0.599457557	0.999095928	0.999924661	2.44866E-11	0	0
165	0	0	0	0	34	0.996197248	0.599581867	0.999303111	0.999943496	5.76155E-12	0	0
164	0	0	0	0	35	0.996991136	0.599677924	0.999463207	0.999957622	1.31692E-12	0	0
163	0	0	0	0	36	0.997622574	0.599752087	0.999586811	0.999968216	2.9265E-13	0	0
162	0	0	0	0	37	0.998123963	0.599809297	0.999682162	0.999976162	6.32757E-14	0	0
161	0	0	0	0	38	0.998521459	0.599853397	0.999755662	0.999982122	1.33212E-14	0	0
160	0	0	0	0	39	0.998836118	0.599887366	0.999812277	0.999986591	2.73255E-15	0	0
159	0	0	0	0	40	0.999084851	0.599913513	0.999855856	0.999989943	5.46511E-16	0	0
158	0	0	0	0	41	0.999281206	0.599933627	0.999889378	0.999992458	1.06636E-16	0	0
157	0	0	0	0	42	0.999436014	0.599949089	0.999915148	0.999994343	2.03117E-17	0	0
156	0	0	0	0	43	0.999557919	0.599960968	0.999934946	0.999995757	3.77891E-18	0	0
155	0	0	0	0	44	0.999653802	0.59997009	0.999950149	0.999996818	6.87075E-19	0	0
154	0	0	0	0	45	0.999729135	0.59997709	0.999961816	0.999997614	1.22147E-19	0	0
153	0	0	0	0	46	0.99978826	0.599982459	0.999970766	0.99999821	2.12429E-20	0	0
152	0	0	0	0	47	0.999834617	0.599986576	0.999977627	0.999998658	3.61581E-21	0	0
151	0	0	0	0	48	0.999870929	0.599989731	0.999982885	0.999998993	6.02636E-22	0	0
150	0	0	0	0	49	0.999899346	0.599992147	0.999986912	0.999999245	9.83895E-23	0	0
149	0	0	0	0	50	0.999921564	0.599993997	0.999989995	0.999999434	1.57423E-23	0	0
148	0	0	0	0	51	0.999938922	0.599995413	0.999992355	0.999999575	2.46938E-24	0	0
147	0	0	0	0	52	0.999952471	0.599996496	0.99999416	0.999999681	3.79905E-25	0	0
146	0	0	0	0	53	0.99996304	0.599997324	0.99999554	0.999999761	5.73442E-26	0	0
145	0	0	0	0	54	0.999971276	0.599997957	0.999996595	0.999999821	8.49543E-27	0	0
144	0	0	0	0	55	0.999977691	0.599998441	0.999997402	0.999999866	1.2357E-27	0	0
143	0	0	0	0	56	0.999982684	0.599998811	0.999998018	0.999999899	1.76528E-28	0	0
142	0	0	0	0	57	0.999986567	0.599999093	0.999998488	0.999999924	2.47759E-29	0	0
141	0	0	0	0	58	0.999989585	0.599999308	0.999998847	0.999999943	3.41737E-30	0	0
140	0	0	0	0	59	0.999991929	0.599999473	0.999999121	0.999999957	4.63372E-31	0	0
139	0	0	0	0	60	0.999993749	0.599999598	0.99999933	0.999999968	6.17829E-32	0	0
138	0	0	0	0	61	0.999995161	0.599999694	0.99999949	0.999999976	8.10268E-33	0	0
137	0	0	0	0	62	0.999996256	0.599999767	0.999999611	0.999999982	1.04551E-33	0	0
136	0	0	0	0	63	0.999997105	0.599999822	0.999999704	0.999999987	1.32763E-34	0	0
135	0	0	0	0	64	0.999997762	0.599999865	0.999999775	0.99999999	1.65953E-35	0	0
134	0	0	0	0	65	0.999998271	0.599999897	0.999999828	0.999999992	2.0425E-36	0	0
133	0	0	0	0	66	0.999998664	0.599999922	0.999999869	0.999999994	2.47576E-37	0	0
132	0	0	0	0	67	0.999998969	0.59999994	0.999999901	0.999999996	2.95614E-38	0	0
131	0	0	0	0	68	0.999999204	0.599999955	0.999999924	0.999999997	3.47781E-39	0	0
130	0	0	0	0	69	0.999999386	0.599999966	0.999999943	0.999999998	4.03224E-40	0	0
129	0	0	0	0	70	0.999999527	0.599999974	0.999999956	0.999999998	4.60827E-41	0	0
128	0	0	0	0	71	0.999999635	0.59999998	0.999999967	0.999999999	5.19242E-42	0	0
127	0	0	0	0	72	0.999999719	0.599999985	0.999999975	0.999999999	5.76936E-43	0	0
126	0	0	0	0	73	0.999999784	0.599999988	0.999999981	0.999999999	6.32258E-44	0	0
125	0	0	0	0	74	0.999999833	0.599999991	0.999999985	0.999999999	6.83522E-45	0	0
124	0	0	0	0	75	0.999999872	0.599999993	0.999999989	1	7.29091E-46	0	0
123	0	0	0	0	76	0.999999901	0.599999995	0.999999992	1	7.67464E-47	0	0
122	0	0	0	0	77	0.999999924	0.599999996	0.999999994	1	7.97365E-48	0	0
121	0	0	0	0	78	0.999999942	0.599999997	0.999999995	1	8.1781E-49	0	0
120	0	0	0	0	79	0.999999955	0.599999998	0.999999996	1	8.28162E-50	0	0
119	0	0	0	0	80	0.999999966	0.599999998	0.999999997	1	8.28162E-51	0	0
118	0	0	0	0	81	0.999999974	0.599999999	0.999999998	1	8.17938E-52	0	0
117	0	0	0	0	82	0.99999998	0.599999999	0.999999998	1	7.97988E-53	0	0
116	0	0	0	0	83	0.999999984	0.599999999	0.999999999	1	7.69145E-54	0	0
115	0	0	0	0	84	0.999999988	0.599999999	0.999999999	1	7.32519E-55	0	0
114	0	0	0	0	85	0.999999991	0.6	0.999999999	1	6.8943E-56	0	0
113	0	0	0	0	86	0.999999993	0.6	0.999999999	1	6.4133E-57	0	0
112	0	0	0	0	87	0.999999995	0.6	1	1	5.89729E-58	0	0
111	0	0	0	0	88	0.999999996	0.6	1	1	5.36117E-59	0	0
110	0	0	0	0	89	0.999999997	0.6	1	1	4.81903E-60	0	0
109	0	0	0	0	90	0.999999998	0.6	1	1	4.28358E-61	0	0
108	0	0	0	0	91	0.999999998	0.6	1	1	3.76579E-62	0	0
107	0	0	0	0	92	0.999999999	0.6	1	1	3.2746E-63	0	0
106	0	0	0	0	93	0.999999999	0.6	1	1	2.81686E-64	0	0
105	0	0	0	0	94	0.999999999	0.6	1	1	2.39733E-65	0	0
104	0	0	0	0	95	0.999999999	0.6	1	1	2.0188E-66	0	0
103	0	0	0	0	96	1	0.6	1	1	1.68233E-67	0	0
102	0	0	0	0	97	1	0.6	1	1	1.38749E-68	0	0
101	0	0	0	0	98	1	0.6	1	1	1.13265E-69	0	0
100	0	0	0	0	99	1	0.6	1	1	9.1527E-71	0	0
99	0	0	0	0	100	1	0.6	1	1	7.32216E-72	0	0
98	0	0	0	0	101	1	0.6	1	1	5.79973E-73	0	0
97	0	0	0	0	102	1	0.6	1	1	4.54881E-74	0	0
96	0	0	0	0	103	1	0.6	1	1	3.53305E-75	0	0
95	0	0	0	0	104	1	0.6	1	1	2.71773E-76	0	0
94	0	0	0	0	105	1	0.6	1	1	2.07065E-77	0	0
93	0	0	0	0	106	1	0.6	1	1	1.56276E-78	0	0
92	0	0	0	0	107	1	0.6	1	1	1.16842E-79	0	0
91	0	0	0	0	108	1	0.6	1	1	8.65494E-81	0	0
90	0	0	0	0	109	1	0.6	1	1	6.35225E-82	0	0
89	0	0	0	0	110	1	0.6	1	1	4.61982E-83	0	0
88	0	0	0	0	111	1	0.6	1	1	3.3296E-84	0	0
87	0	0	0	0	112	1	0.6	1	1	2.37829E-85	0	0
86	0	0	0	0	113	1	0.6	1	1	1.68374E-86	0	0
85	0	0	0	0	114	1	0.6	1	1	1.18157E-87	0	0
84	0	0	0	0	115	1	0.6	1	1	8.21964E-89	0	0
83	0	0	0	0	116	1	0.6	1	1	5.66872E-90	0	0
82	0	0	0	0	117	1	0.6	1	1	3.87605E-91	0	0
81	0	0	0	0	118	1	0.6	1	1	2.62783E-92	0	0
80	0	0	0	0	119	1	0.6	1	1	1.76661E-93	0	0
79	0	0	0	0	120	1	0.6	1	1	1.17774E-94	0	0
78	0	0	0	0	121	1	0.6	1	1	7.7867E-96	0	0
77	0	0	0	0	122	1	0.6	1	1	5.10603E-97	0	0
76	0	0	0	0	123	1	0.6	1	1	3.321E-98	0	0
75	0	0	0	0	124	1	0.6	1	1	2.1426E-99	0	0
74	0	0	0	0	125	1	0.6	1	1	1.3713E-100	0	0
73	0	0	0	0	126	1	0.6	1	1	8.7063E-102	0	0
72	0	0	0	0	127	1	0.6	1	1	5.4843E-103	0	0
71	0	0	0	0	128	1	0.6	1	1	3.4277E-104	0	0
70	0	0	0	0	129	1	0.6	1	1	2.1257E-105	0	0
69	0	0	0	0	130	1	0.6	1	1	1.3081E-106	0	0
68	0	0	0	0	131	1	0.6	1	1	7.9886E-108	0	0
67	0	0	0	0	132	1	0.6	1	1	4.8415E-109	0	0
66	0	0	0	0	133	1	0.6	1	1	2.9122E-110	0	0
65	0	0	0	0	134	1	0.6	1	1	1.7386E-111	0	0
64	0	0	0	0	135	1	0.6	1	1	1.0303E-112	0	0
63	0	0	0	0	136	1	0.6	1	1	6.0606E-114	0	0
62	0	0	0	0	137	1	0.6	1	1	3.539E-115	0	0
61	0	0	0	0	138	1	0.6	1	1	2.0516E-116	0	0
60	0	0	0	0	139	1	0.6	1	1	1.1808E-117	0	0
59	0	0	0	0	140	1	0.6	1	1	6.7473E-119	0	0
58	0	0	0	0	141	1	0.6	1	1	3.8283E-120	0	0
57	0	0	0	0	142	1	0.6	1	1	2.1568E-121	0	0
56	0	0	0	0	143	1	0.6	1	1	1.2066E-122	0	0
55	0	0	0	0	144	1	0.6	1	1	6.7033E-124	0	0
54	0	0	0	0	145	1	0.6	1	1	3.6984E-125	0	0
53	0	0	0	0	146	1	0.6	1	1	2.0265E-126	0	0
52	0	0	0	0	147	1	0.6	1	1	1.1029E-127	0	0
51	0	0	0	0	148	1	0.6	1	1	5.9614E-129	0	0
50	0	0	0	0	149	1	0.6	1	1	3.2007E-130	0	0
49	0	0	0	0	150	1	0.6	1	1	1.7071E-131	0	0
48	0	0	0	0	151	1	0.6	1	1	9.044E-133	0	0
47	0	0	0	0	152	1	0.6	1	1	4.76E-134	0	0
46	0	0	0	0	153	1	0.6	1	1	2.4889E-135	0	0
45	0	0	0	0	154	1	0.6	1	1	1.2929E-136	0	0
44	0	0	0	0	155	1	0.6	1	1	6.6732E-138	0	0
43	0	0	0	0	156	1	0.6	1	1	3.4222E-139	0	0
42	0	0	0	0	157	1	0.6	1	1	1.7438E-140	0	0
41	0	0	0	0	158	1	0.6	1	1	8.8292E-142	0	0
40	0	0	0	0	159	1	0.6	1	1	4.4424E-143	0	0
39	0	0	0	0	160	1	0.6	1	1	2.2212E-144	0	0
38	8.32667E-17	0	0	8.32667E-16	161	1	0.6	1	1	1.1037E-145	0	8.32667E-17
37	4.78784E-16	1.249E-16	2.08167E-16	4.78784E-15	162	1	0.6	1	1	5.4504E-147	0	4.78784E-16
36	2.40433E-15	8.11851E-16	1.35308E-15	2.35749E-14	163	1	0.6	1	1	2.675E-148	0	2.40433E-15
35	1.14225E-14	4.14512E-15	6.90854E-15	1.10829E-13	164	1	0.6	1	1	1.3049E-149	0	1.14225E-14
34	5.23597E-14	1.97332E-14	3.28886E-14	5.05506E-13	165	1	0.6	1	1	6.3267E-151	0	5.23597E-14
33	2.32948E-13	9.06258E-14	1.51043E-13	2.24192E-12	166	1	0.6	1	1	3.049E-152	0	2.32948E-13
32	1.00714E-12	4.04257E-13	6.73762E-13	9.66588E-12	167	1	0.6	1	1	1.4606E-153	0	1.00714E-12
31	4.23057E-12	1.75308E-12	2.92179E-12	4.04856E-11	168	1	0.6	1	1	6.9553E-155	0	4.23057E-12
30	1.72547E-11	7.38765E-12	1.23127E-11	1.64608E-10	169	1	0.6	1	1	3.2924E-156	0	1.72547E-11
29	6.8276E-11	3.02319E-11	5.03864E-11	6.49102E-10	170	1	0.6	1	1	1.5494E-157	0	6.8276E-11
28	2.61884E-10	1.20039E-10	2.00065E-10	2.48023E-09	171	1	0.6	1	1	7.2486E-159	0	2.61884E-10
27	9.72831E-10	4.62064E-10	7.70107E-10	9.17421E-09	172	1	0.6	1	1	3.3714E-160	0	9.72831E-10
26	3.49652E-09	1.72268E-09	2.87113E-09	3.28169E-08	173	1	0.6	1	1	1.559E-161	0	3.49652E-09
25	1.2147E-08	6.21454E-09	1.03576E-08	1.13399E-07	174	1	0.6	1	1	7.168E-163	0	1.2147E-08
24	4.07456E-08	2.16707E-08	3.61179E-08	3.78098E-07	175	1	0.6	1	1	3.2768E-164	0	4.07456E-08
23	1.31822E-07	7.29677E-08	1.21613E-07	1.21494E-06	176	1	0.6	1	1	1.4895E-165	0	1.31822E-07
22	4.10862E-07	2.36967E-07	3.94945E-07	3.75753E-06	177	1	0.6	1	1	6.732E-167	0	4.10862E-07
21	1.23219E-06	7.41355E-07	1.23559E-06	1.117E-05	178	1	0.6	1	1	3.0256E-168	0	1.23219E-06
20	3.55135E-06	2.23151E-06	3.71919E-06	3.18695E-05	179	1	0.6	1	1	1.3522E-169	0	3.55135E-06
19	9.82382E-06	6.45405E-06	1.07568E-05	8.71369E-05	180	1	0.6	1	1	6.0099E-171	0	9.82382E-06
18	2.60473E-05	1.79111E-05	2.98518E-05	0.000227945	181	1	0.6	1	1	2.6563E-172	0	2.60473E-05
17	6.61087E-05	4.7625E-05	7.9375E-05	0.000569524	182	1	0.6	1	1	1.1676E-173	0	6.61087E-05
16	0.000160391	0.000121147	0.000201912	0.001356648	183	1	0.6	1	1	5.1043E-175	0	0.000160391
15	0.000371499	0.000294358	0.000490596	0.003075239	184	1	0.6	1	1	2.2193E-176	0	0.000371499
14	0.000820433	0.000682054	0.001136757	0.006620677	185	1	0.6	1	1	9.5969E-178	0	0.000820433
13	0.001725613	0.001504642	0.002507737	0.013510683	186	1	0.6	1	1	4.1277E-179	0	0.001725613
12	0.00345338	0.003155084	0.005258473	0.026082311	187	1	0.6	1	1	1.7659E-180	0	0.00345338
11	0.006571292	0.00627866	0.010464433	0.047542734	188	1	0.6	1	1	7.5143E-182	0	0.006571292
10	0.011885821	0.011840405	0.019734008	0.081685602	189	1	0.6	1	1	3.1806E-183	0	0.011885821
9	0.020438911	0.021133144	0.035221907	0.132108137	190	1	0.6	1	1	1.3392E-184	0	0.021133144
8	0.033440429	0.035666079	0.059443464	0.200944267	191	1	0.6	1	1	5.6093E-186	0	0.035666079
7	0.052131081	0.056891199	0.094818665	0.287467998	192	1	0.6	1	1	2.3372E-187	0	0.056891199
6	0.077598153	0.085788599	0.142980998	0.387257429	193	1	0.6	1	1	9.6879E-189	0	0.085788599
5	0.110588438	0.122430064	0.204050106	0.492634056	194	1	0.6	1	1	3.995E-190	0	0.122430064
4	0.151361792	0.165717656	0.276196094	0.594567442	195	1	0.6	1	1	1.639E-191	0	0.165717656
3	0.199605963	0.213473358	0.355788931	0.685330554	196	1	0.6	1	1	6.6897E-193	0	0.213473358
2	0.254413132	0.262904602	0.438174337	0.760559423	197	1	0.6	1	1	2.7166E-194	0	0.262904602
1	0.314323596	0.311262365	0.518770608	0.819664777	198	1	0.6	1	1	1.0976E-195	0	0.314323596
0	0.377457697	0.35639649	0.59399415	0.864664717	199	1	0.6	1	1	4.4126E-197	0	0.377457697

